Neuron-centric Hebbian Learning

One of the most striking capabilities behind the learning mechanisms of the brain is the adaptation, through structural and functional plasticity, of its synapses. While synapses have the fundamental role of transmitting information across the brain, several studies show that it is the neuron activations that produce changes on synapses. Yet, most plasticity models devised for artificial Neural Networks (NNs), e.g., the ABCD rule, focus on synapses, rather than neurons, therefore optimizing synaptic-specific Hebbian parameters. This approach, however, increases the complexity of the optimization process since each synapse is associated to multiple Hebbian parameters. To overcome this limitation, we propose a novel plasticity model, called Neuron-centric Hebbian Learning (NcHL), where optimization focuses on neuron- rather than synaptic-specific Hebbian parameters. Compared to the ABCD rule, NcHL reduces the parameters from $5W$ to $5N$, being $W$ and $N$ the number of weights and neurons, and usually $N \ll W$. We also devise a ``weightless'' NcHL model, which requires less memory by approximating the weights based on a record of neuron activations. Our experiments on two robotic locomotion tasks reveal that NcHL performs comparably to the ABCD rule, despite using up to $\sim97$ times less parameters, thus allowing for scalable plasticity

==> data/rq1/bp/ah.txt <==
h n
1155.4004 1094.8878
1468.7651 1167.2136
1171.7657 1400.531
1365.3743 1445.142
1064.9966 1075.9015
1312.9015 1115.3285


==> data/rq1/bp/am.txt <==
h n
1227.3488 1339.742
1115.7303 1099.1327
844.0279 1165.9957
1095.6692 1050.6895
949.31085 1055.7219
1082.863 1181.3175


==> data/rq1/bp/bh.txt <==
h n
610.9715089287193 630.3437345486394
376.14211159634436 464.92230126010594
589.394527887641 463.8084393478576
495.9174245582097 634.800393885991
441.35190232517226 462.93927886190073
452.2819364022711 457.0487708233529
435.7000255461213 468.61672687270544
565.7489981765834 430.54439646812006
646.7675562067527 410.3233821476897
427.13385604480914 436.81971184830593


==> data/rq1/bp/bl.txt <==
h n
523.1733735362375 827.3940644327447
866.4733476327829 834.2516233176185
563.4777466439185 829.3913231068185
552.9046215082402 514.0212512900849
517.6899081184173 833.467187479029
590.7236721417822 538.7738173806631
509.53229650596455 675.3751869290829
491.11711610970025 498.1431132598251
867.3240420736503 599.4378565716258
641.2708976085537 487.3359949753489


==> data/rq1/bp/bm.txt <==
h n
665.5291776871943 455.49885494103376
473.48920710760825 403.05708325300753
692.6961151489277 424.78571924949705
489.00602677215164 470.1821484367328
605.7824850797475 664.0434962176247
482.67609729154435 802.3130988100401
435.3616587954781 613.3917883832509
666.7102751095306 448.7627241402968
460.42577296862027 448.75463882211363
444.6296103683482 468.3122175135367


==> data/rq1/bp/wh.txt <==
h n
269.33891025791627 214.064709262552
243.21901598662222 196.3983728315568
229.81244748956277 201.0241202097505
275.62193641284784 220.81555415880254
232.0665561648328 231.6579008646232
203.44802909095924 196.47828449736883
203.82015391575013 196.53434856637855
188.3150460372386 265.1078259052062
212.97164112400648 225.2759606486805
167.84677161640724 188.72757480428402


==> data/rq1/bp/wl.txt <==
h n
331.7932117131605 354.864052207359
189.90714666182473 316.65875178522674
261.0452268549072 225.3713340985268
341.1096627492671 225.69695542454528
219.8555521363642 208.93320204513077
363.0627195487935 209.6770495074303
309.615307415182 239.46101740631565
235.73359805434183 183.0300659894487
227.50980449460766 350.401163155249
208.59796167073281 249.04101213521113


==> data/rq1/bp/wm.txt <==
h n
181.48204002123347 219.4937908685997
207.36030937680457 192.0231531337889
199.7138295646153 191.6519806700952
218.82287379952345 234.4167781548906
208.56461307299136 215.61315987950218
216.63992331315492 159.52682830909376
215.39532911390236 224.99898510001762
190.54819345094805 223.2256867013936
216.74914673299597 213.6027003106797
220.63944620761046 256.96699445149477


==> data/rq1/ft/abh.txt <==
i m s
0 -0.13381401201089224 2.6412510017804607
1 5.188033194591601 6.52751860491823
2 8.220233877499899 6.8852498385014975
3 14.70863401889801 14.03465967231288
4 22.146738668282826 21.711420334744943
5 30.627383947372437 26.43361637214923
6 39.24866811434428 33.03654065270148
7 57.62166245778402 50.74178341316485
8 71.20171864827473 59.234557322094915
9 81.19658581415813 60.4427659382756
10 94.60745461781819 65.22905674553142
11 109.65127245585124 69.97598350117585
12 123.07091808319092 81.16735530701403
13 146.86091105143228 101.83760041250645
14 163.08522176742554 109.9628921087116
15 176.74719301859537 118.76356734535007
16 182.14669958750406 107.55662407565096
17 194.54238637288412 111.75722173270978
18 216.1457316080729 117.51500349657128
19 208.79266611735025 111.20286352180545
20 214.80724016825357 105.46590974570533
21 226.2951405843099 103.9663057507241
22 246.90866978963217 99.85565488734517
23 250.2488530476888 104.61487533466028
24 257.408997853597 114.35601607903237
25 286.1813100179036 111.0961438882763
26 277.8828531901042 112.14386157152116
27 267.2876434326172 91.42630920427624
28 301.8855717976888 85.85710532698107
29 311.7502187093099 80.33931964440536
30 323.4884516398112 64.07940918702509
31 339.99395243326825 64.89353410039493
32 342.27996317545575 59.51892666930312
33 349.0257212320964 53.45813829349074
34 359.3457895914714 82.0527252717267
35 373.6573842366536 64.62697062472587
36 389.3109639485677 59.046025397723795
37 386.46103922526044 59.98591463280574
38 389.1542714436849 58.38458477262274
39 394.2887013753255 59.11442719195965
40 377.9103037516276 35.6035797352235
41 399.7292073567708 82.74213762132507
42 423.2762807210286 77.34947944214817
43 429.76813252766925 83.67492809274907
44 416.4597676595052 86.42585933408904
45 430.6459604899089 55.06872709928407
46 454.01134236653644 83.83090143904676
47 448.45733642578125 86.39077198065637
48 443.5939229329427 53.10096298680131
49 434.8180796305339 86.97275647246676
50 439.5138905843099 78.33471328619841
51 479.041264851888 84.7954507567445
52 478.2846984863281 84.13729839100048
53 485.61432393391925 76.29689806463495
54 486.9083709716797 69.71042204201986
55 512.9360656738281 78.90645060177758
56 509.70799763997394 89.76514797362975
57 508.990961710612 116.28390531716772
58 516.4110260009766 96.53241198663318
59 521.1564432779948 82.26418108335162
60 515.7735087076823 87.4436162124615
61 541.9063466389974 94.29244355823057
62 539.481435139974 88.78668670745171
63 536.0223744710287 85.1520062970009
64 534.9334513346354 99.15984790210487
65 527.637929280599 101.60084880463927
66 557.7312723795573 89.41855349658861
67 574.8909912109375 96.86222025546886
68 584.5827382405599 103.94195411236197
69 586.7498270670573 98.618765844267
70 578.9566599527994 114.87055166090786
71 586.2934824625651 100.23658535636062
72 602.2006429036459 102.97411033171788
73 591.5755360921224 103.04809683430203
74 592.4979502360026 110.86872192699067
75 600.7026011149088 126.07499298385214
76 604.8336995442709 105.77246452240334
77 623.384023030599 108.64073106675745
78 629.8660278320312 118.046361834698
79 632.0391947428385 117.23058738420212
80 636.8270823160807 111.83335614287694
81 616.3831380208334 103.02343371454175
82 644.1073659261068 109.16915991240006
83 648.7284901936849 116.45749381224755
84 653.7888946533203 114.73107007557266
85 661.8391164143881 112.82413852183541
86 671.2313028971354 127.17896134492554
87 677.1759084065756 122.19663009035533
88 674.6318206787109 130.29168926477652
89 688.4922231038412 123.66013206004577
90 695.5909932454427 131.66263109828324
91 698.3117879231771 131.64660417729627
92 724.8328297932943 130.16267150963276
93 720.3230031331381 123.52005304702837
94 724.7563781738281 136.593922063959
95 711.1520538330078 135.81851264930427
96 691.4527384440104 145.19520821267702
97 719.2365773518881 133.7184827720477
98 736.5134989420573 125.28744847496117
99 723.8920338948568 124.48889466702978
100 737.6764933268229 132.82026744102964
101 736.3312581380209 133.69946314645375
102 736.2897898356119 138.81524541674057
103 743.6659596761068 152.77659689678723
104 750.259033203125 144.88957575581782
105 747.809326171875 139.53883720810776
106 753.8425649007162 142.70635323871667
107 779.9182891845703 136.29901712612465
108 781.7025604248047 135.63874027611368
109 787.7008056640625 137.4032459183686
110 782.1699625651041 133.77553136624547
111 786.21337890625 123.36028123998946
112 797.7420552571615 134.21547889355375
113 798.6644185384115 122.44348015528242
114 793.6688130696615 123.06449882577904
115 786.1606496175131 133.05978434037752
116 795.0258382161459 148.73729531211052
117 798.2746276855469 127.9543285040507
118 802.1251220703125 136.49071050483207
119 803.9788716634115 127.35125237717567
120 806.393809000651 120.0894308438115
121 807.4627278645834 115.30675210433552
122 822.8617350260416 105.30605425417299
123 821.4061686197916 117.19760655582579
124 829.7093404134115 132.59799316576414
125 834.4630635579427 109.37447614006437
126 830.8238220214844 110.2122277436075
127 833.4708760579427 104.06442888033169
128 835.667470296224 116.35884527721508
129 840.8879089355469 111.13901644912504
130 840.1948954264323 105.38828051309959
131 840.8654479980469 99.19974711243425
132 844.9379170735677 106.47635514298076
133 839.7392985026041 102.79689461614232
134 848.9989929199219 97.61111074780196
135 825.936533610026 96.90163969789029
136 847.11083984375 87.8054903698939
137 843.8456827799479 86.18590957701255
138 854.2253214518229 83.8024343613275
139 865.174814860026 84.99731552538081
140 871.0067749023438 82.22356754380445
141 848.7564493815104 90.97898156158111
142 867.7804260253906 91.82649211258895
143 861.765869140625 83.14272104704294
144 878.8482971191406 91.54565299987765
145 881.5865478515625 84.74977789923472
146 885.7057800292969 83.05260707019299
147 884.0676472981771 72.44639147525798
148 887.2811177571615 64.989295955109
149 891.0709126790365 77.45944720843802
150 899.9887186686198 72.7773523958363
151 913.2373555501302 73.8276968438267
152 900.6516825358073 82.21555693127036
153 906.9879252115885 71.86758612824828
154 912.8544718424479 74.77322623474808
155 920.2445170084635 76.61891089929124
156 916.8756815592448 73.97666645095971
157 911.1855265299479 72.72337792993146
158 909.7727457682291 77.5088894643633
159 918.9248962402344 70.15686293441456
160 918.2787068684896 70.76038887224524
161 924.9701944986979 63.32396527994396
162 930.3076578776041 64.56363284970779
163 934.8669942220052 71.66813867332812
164 937.0885823567709 60.85875338477146
165 927.567148844401 71.67101031081654
166 939.1459248860677 63.34082596831602
167 938.255360921224 62.97223816143803
168 947.5340169270834 67.48913515021871
169 948.0211283365885 76.09610848966093
170 955.1136881510416 62.85139807409985
171 943.3607686360677 70.59561796556928
172 940.5792744954427 71.12058781608741
173 959.552724202474 70.32552367525169
174 952.6813557942709 68.7075255684121
175 954.1265970865885 57.053481506472785
176 957.3809611002604 68.64725072236584
177 961.6422526041666 63.93517349288802
178 965.6092936197916 63.54719812643335
179 969.5267435709635 65.26868032542347
180 966.4503885904948 70.30934202748992
181 969.0930887858073 63.434468756519806
182 978.3356119791666 64.78006303209833
183 973.318105061849 63.84598103240995
184 976.0171712239584 66.29964324487989
185 984.1038004557291 65.65292333885735
186 981.62841796875 70.42597493828606
187 979.6274007161459 61.57761383418864
188 982.8238830566406 66.24834904214082
189 988.2218526204427 66.76431169852717
190 987.6604309082031 54.925775233006654
191 986.7763875325521 62.17689411383502
192 987.8424886067709 58.09533911801323
193 995.4372355143229 61.015851543220734
194 983.1032918294271 66.48513489568602
195 983.3478495279948 65.06361711496119
196 992.0750528971354 75.50212453860637
197 999.6728108723959 69.48906965374846
198 997.8311971028646 72.13876514757277
199 998.6234130859375 73.40868894454243
200 1004.0221659342448 64.6325343422447
201 1005.5891520182291 71.62926796523885
202 1006.761240641276 68.3078944695539
203 1017.668446858724 73.91284410687116
204 1019.2122701009115 71.9101671471569
205 1014.5194091796875 70.89395038827018
206 1022.1311848958334 71.25908107624517
207 1011.6721598307291 65.49346598666641
208 1017.4984537760416 65.1725613598961
209 1025.0621643066406 66.61635788187145
210 1023.8438313802084 68.84242060838213
211 1025.5698140462239 73.17477836801714
212 1018.6176249186198 67.2498675274794
213 1025.775370279948 69.79370882819421
214 1028.5373636881511 65.2786995278354
215 1022.3965962727865 71.79951825788665
216 1030.349141438802 71.15375935089048
217 1032.8712870279949 75.22129700434478
218 1033.2970886230469 66.548490626266
219 1030.076151529948 71.22134971745916
220 1040.0538533528645 72.38454491585384
221 1031.4798380533855 72.76941936653552
222 1043.8135477701824 67.72973689831917
223 1036.1775716145833 62.307864307798475
224 1044.5017903645833 70.8106785466134
225 1043.4918924967449 65.02797936779314
226 1043.6657816569011 59.19384226608407
227 1047.6074523925781 64.48258884661693
228 1042.2077026367188 67.34571692779858
229 1042.2047831217449 58.01845947122735
230 1042.0767313639324 68.33527405122663
231 1048.4141947428386 63.454703457648975
232 1047.5477396647136 61.55732296486235
233 1052.0954488118489 67.15036731167883
234 1054.6566670735676 65.5055642968883
235 1044.2962036132812 66.0059125178673
236 1046.1072082519531 63.041866634185176
237 1051.5520324707031 73.93545053736986
238 1049.165751139323 60.47734763634547
239 1053.9070332845051 57.82206561857549
240 1056.2916870117188 63.77674099588539
241 1052.5539143880208 71.80573807252665
242 1059.5431111653645 70.47308103949081
243 1061.1680399576824 68.09960375893667
244 1062.181864420573 71.24216921437825
245 1057.1851094563801 72.78696097309383
246 1061.0526021321614 61.50836669734078
247 1057.2203470865886 77.046921292487
248 1065.7358805338542 70.48641504314324
249 1064.6793823242188 65.99906300658319
250 1063.7708435058594 69.4759868212752
251 1067.3805135091145 64.64628533696258
252 1059.2292073567708 67.42169721102809
253 1067.8401692708333 73.71281926444551
254 1079.0524800618489 68.93480580674948
255 1072.2821858723958 70.47659630112382
256 1071.1709899902344 69.58760558731281
257 1071.73974609375 67.29632138003025
258 1080.939717610677 66.91159541317084
259 1076.0679524739583 65.50543807356553
260 1079.4292805989583 70.05031614956872
261 1078.2469787597656 74.31016107809884
262 1077.0458272298176 76.93019252952381
263 1073.8803100585938 66.8137120202784
264 1085.0419209798176 64.48848195075679
265 1073.531514485677 66.05777326770884
266 1084.5358479817708 69.55350259570734
267 1078.4310302734375 70.41145230102616
268 1082.5515543619792 69.04264800345379
269 1092.4090983072917 74.47292453527349
270 1086.7645568847656 65.7675086936681
271 1095.087137858073 66.53858033406802
272 1096.4628295898438 66.36617650770447
273 1092.4790751139324 70.36787701351498
274 1094.4184977213542 69.07144076623392
275 1097.239481608073 70.55139683564302
276 1095.054707845052 65.35779689653965
277 1099.1138102213542 66.40357775029986
278 1091.2585856119792 75.90982517689895
279 1093.9669901529949 70.26160720250382
280 1101.1705932617188 70.88441142782376
281 1101.4105021158855 70.28243798494667
282 1107.0388488769531 67.93036470779202
283 1106.2982279459636 66.64218713611355
284 1109.8609110514324 70.4942158531935
285 1114.9487711588542 69.19068169875935
286 1111.7018229166667 70.16966918535643
287 1119.5996500651042 75.80708796399422
288 1111.2408447265625 72.54719068187546
289 1112.9914652506511 68.67505248593532
290 1113.6280008951824 72.62147769283429
291 1115.5328267415364 71.50123835823486
292 1114.924540201823 76.18152925842907
293 1117.2392476399739 76.2164388506871
294 1115.8095092773438 73.77260638223171
295 1120.0269978841145 71.27918551294428
296 1120.7985534667969 81.90180401123622
297 1120.0213623046875 73.74097922795183
298 1126.9467468261719 72.50335911535454
299 1122.3826395670574 71.74733167343874
300 1125.4876912434895 81.016513301691
301 1129.07177734375 75.41514604104175
302 1122.7270812988281 71.95612203275232
303 1122.8144632975261 71.84026982595924
304 1119.6863911946614 76.16040527918192
305 1123.34326171875 71.29418727099636
306 1124.5666605631511 74.3935342165589
307 1130.2215576171875 75.64344255596531
308 1134.8351440429688 73.15706078402947
309 1126.7742614746094 74.7312027584565
310 1136.5901896158855 76.77663965669538
311 1133.3101908365886 81.92780550459699
312 1132.1010233561199 76.52185968530495
313 1130.7975565592449 76.65948842950698
314 1143.8744303385417 75.907681204262
315 1137.1270345052083 76.4562720136537
316 1137.2782796223958 74.14140418445719
317 1138.972676595052 73.2383569015589
318 1139.0821126302083 78.84198813331047
319 1138.3804931640625 78.64078685461006
320 1142.5574747721355 76.63640596519883
321 1141.8170776367188 79.32925148826965
322 1149.485371907552 82.00362005312132
323 1149.6243082682292 84.26644496737663
324 1145.6324259440105 82.44587228631966
325 1148.3427734375 82.02458266026163
326 1148.039571126302 78.27268112259009
327 1148.0773315429688 83.46309211029894
328 1153.4099527994792 84.2924212969932
329 1147.8609212239583 85.3039289166644
330 1154.0411783854167 88.12407189456137
331 1152.268086751302 85.83619670367634
332 1153.4217224121094 83.87157157097593
333 1151.707010904948 85.97196145302217
334 1152.8119812011719 84.13960080289206
335 1153.5972290039062 85.21530861069462
336 1158.3079223632812 88.79643701311721
337 1156.199971516927 88.80859571575105
338 1153.0403238932292 88.56995519260145
339 1157.2755940755208 83.54722488286974
340 1155.787373860677 88.9394731109615
341 1156.271748860677 91.84438233093022
342 1154.96337890625 93.00907426469827
343 1160.0487263997395 92.15415392808852
344 1163.0148315429688 93.56878296189838
345 1157.193379720052 98.86059158210335
346 1156.4068094889324 98.44592031891868
347 1164.7417805989583 97.32145546662726
348 1163.5540161132812 96.3572515766846
349 1167.4804280598958 93.73953014121214
350 1167.266621907552 93.4723143741413
351 1167.5901285807292 95.18433176254815
352 1173.7273966471355 97.90076692056147
353 1171.2449544270833 97.25025205613909
354 1173.8009440104167 98.13934503193094
355 1172.0790608723958 103.53630089840206
356 1170.5850728352864 98.30534400590629
357 1162.579854329427 99.77019421815112
358 1172.1634318033855 99.3836820375461
359 1171.114990234375 97.67620237773671
360 1175.6122233072917 97.12344013117558
361 1171.8675740559895 96.64806929404052
362 1169.406717936198 102.76713315556418
363 1174.129414876302 99.78867611166335
364 1172.3848470052083 104.06626427144788
365 1176.272969563802 96.68546787535655
366 1176.0680745442708 104.61401601931645
367 1175.2845458984375 100.97813151559079
368 1175.831807454427 102.20622879658092
369 1176.20556640625 102.78673544524132
370 1176.1713256835938 108.52724061167383
371 1172.6139729817708 100.92194600005256
372 1179.9954223632812 106.1854093668577
373 1177.8399047851562 108.22931825553503
374 1180.4610188802083 109.87813551785166
375 1178.5190836588542 103.44373696016349
376 1179.0648803710938 103.27880637730051
377 1182.0886637369792 106.61432661348006
378 1177.1685994466145 108.65634671752247
379 1178.976318359375 110.80911899781985
380 1178.6084594726562 106.34824261956446
381 1184.2933146158855 105.29181219870284
382 1183.4271647135417 108.87953365787959
383 1185.3797403971355 109.90776424637511
384 1187.4499918619792 106.25878561178554
385 1191.0838826497395 106.13963696857964
386 1192.1138509114583 107.657627064832
387 1188.294189453125 109.73072517190514
388 1192.8280639648438 109.85397626230493
389 1190.0125122070312 109.7181949475303
390 1194.4324340820312 114.55530493596929
391 1189.9233805338542 113.85506755534823
392 1195.2581990559895 110.68205121985112
393 1199.1876220703125 110.13565447088399
394 1195.8865559895833 111.94014755047174
395 1199.690653483073 107.68816567537849
396 1193.9219767252605 112.62343788720615
397 1196.2859497070312 111.00787905325089
398 1200.4836832682292 113.79113853856973
399 1209.7878824869792 110.26564043374015
400 1206.0853881835938 114.22820168581646
401 1204.3934936523438 107.95545388199372
402 1203.415547688802 110.57824522736657
403 1204.6738891601562 113.30035668189824
404 1204.3070678710938 112.62808414676785
405 1201.4246012369792 113.07132664767929
406 1207.606221516927 116.90991952273069
407 1211.4312133789062 117.83263829236292
408 1204.628885904948 113.87234529552067
409 1210.5124918619792 114.1600965264589
410 1208.9274088541667 114.51633683467745
411 1206.4422403971355 122.25901580124324
412 1205.7216389973958 114.76975267358183
413 1213.4320068359375 119.21297617261425
414 1210.2971801757812 120.29789237683258
415 1212.5757649739583 121.3509473256373
416 1210.9236653645833 120.92802128207076
417 1214.447001139323 124.28503488327998
418 1214.0797322591145 123.50938897870269
419 1214.6822306315105 119.9066149561611
420 1212.6102294921875 124.62553381347192
421 1215.7694702148438 123.82743103799098
422 1219.1119791666667 122.46673859793428
423 1212.7964680989583 123.4844351461209
424 1218.7283935546875 127.26984573975528
425 1216.5702311197917 128.08758086401923
426 1209.2088826497395 124.9482141709006
427 1214.668680826823 124.08164542251265
428 1213.2489013671875 127.34858796433232
429 1218.2908325195312 127.65520199979645
430 1217.1048177083333 125.61165007989734
431 1218.393778483073 124.75162481962852
432 1218.0589192708333 126.57854991700854
433 1219.4942423502605 124.75150957527664
434 1220.446533203125 127.34549041526054
435 1220.4763793945312 130.8399480163526
436 1216.1578165690105 128.9611463816294
437 1225.5178833007812 124.53647838060238
438 1225.1444498697917 131.68442404729996
439 1226.6666056315105 129.81241779320996
440 1226.8629150390625 128.0221820956248
441 1225.4062093098958 128.81554241684265
442 1228.1245930989583 129.8899026062673
443 1219.550537109375 133.13264763890925
444 1223.9543050130208 131.12579252201706
445 1222.8465372721355 128.49599777745
446 1222.8945719401042 128.64210202697802
447 1221.0587972005208 135.1415207166709
448 1225.8487752278645 129.26324570872464
449 1225.0535278320312 127.03036553442809
450 1227.4037068684895 130.4207825293787
451 1225.4036051432292 127.283889219453
452 1228.4623616536458 133.63555492348922
453 1230.5823364257812 133.62873052474464
454 1225.4247639973958 137.2690166060656
455 1229.1143188476562 133.2755828181158
456 1228.1287638346355 137.7851908054055
457 1229.4685668945312 130.70454950160143
458 1231.0734252929688 137.45792256969352
459 1227.9744466145833 133.66856339131127
460 1236.9588623046875 139.13300887360725
461 1230.792704264323 140.87503956563904
462 1236.4468994140625 137.52224336160347
463 1235.2459716796875 132.23725987540837
464 1234.9970703125 135.70195441164825
465 1233.9007975260417 136.8752668503454
466 1229.834981282552 138.6354175396216
467 1228.879903157552 135.63362041659656
468 1233.8639729817708 137.32974004549322
469 1235.6400960286458 136.46076303451986
470 1233.2682088216145 135.99725964730328
471 1236.6774291992188 136.62262486753497
472 1233.172139485677 141.10813791311614
473 1240.980692545573 135.97697122829706
474 1240.5042724609375 135.21687533310612
475 1235.9244588216145 136.68922541603476
476 1240.871826171875 139.91975564224867
477 1237.485575358073 138.42350097488153
478 1238.409200032552 141.61010519614513
479 1245.1160074869792 136.99337302672333
480 1239.2637532552083 137.88953173584324
481 1237.1848551432292 139.4387089873685
482 1245.1834716796875 135.9270292645176
483 1239.568094889323 140.36497539879093
484 1245.1346435546875 142.38415880874064
485 1239.7442423502605 138.82765571475952
486 1246.8572794596355 138.1573218764184
487 1240.2549641927083 143.77167364797904
488 1238.841776529948 143.24751500495276
489 1244.00439453125 140.72134472758432
490 1248.21923828125 140.40992751045184
491 1249.101318359375 135.01473652576723
492 1248.2764282226562 135.59593672634153
493 1243.5263264973958 137.3201970639913
494 1244.002909342448 138.7726959910027
495 1248.5928344726562 140.76516619275165
496 1246.0318196614583 140.92127599782856
497 1253.5656127929688 139.17714352242908
498 1249.3883870442708 140.41069951417154
499 1248.4177856445312 141.48837943340178


==> data/rq1/ft/abn.txt <==
i m s
0 4.951393122474353 6.733389720218967
1 14.908572025597095 20.10959055171768
2 8.847359836101532 13.530169313909955
3 7.008864273627599 7.690103073160148
4 10.595133205254873 16.825371309004137
5 13.087733636299768 21.520571424661068
6 13.663581828276316 23.104547266208403
7 8.2701665610075 10.800303752278904
8 14.104400391379992 24.355308558637116
9 22.35903870066007 41.759161237186476
10 25.28509346147378 46.12787948966079
11 16.3044347067674 25.637475016744535
12 25.724447945753735 49.562904824691955
13 32.75674434999625 62.29693639907079
14 37.10428658127785 69.36871408557332
15 43.75376915931702 75.08961464018415
16 40.158654610315956 63.10287634458027
17 32.05361533164978 45.08675912078169
18 44.518604040145874 54.419914780320255
19 25.204078435897827 24.790246483270124
20 57.62604300181071 62.26783781979623
21 58.23401999473572 86.81599676573174
22 57.754915714263916 61.35465049056662
23 80.66531531016032 91.92195286333394
24 75.77744754155476 73.95344103800605
25 103.53665939966838 96.70353891151338
26 74.45218722025554 66.29185765398053
27 113.8021691640218 97.69266805117869
28 100.36562395095825 90.03706456356959
29 101.4829336007436 93.94312231979303
30 81.5497380097707 63.61603034721658
31 102.40641927719116 85.08902551637621
32 146.53673148155212 124.93787205774602
33 122.28761990865071 119.12432926276608
34 114.10628088315327 104.49785082606172
35 136.46175527572632 86.5118953060369
36 154.69878236452737 135.0248436621923
37 158.3997698624929 112.71421946079982
38 148.74844058354697 129.02016989935743
39 168.92128896713257 130.64267131237995
40 164.1661899884542 121.19348085791079
41 209.09541002909342 162.48779911537724
42 131.39218759536743 134.28522843923892
43 154.51407734553018 105.46315364542825
44 202.53733372688293 148.83927004258953
45 203.22232913970947 174.95942661703273
46 234.28655497233072 190.07762098590044
47 239.0928757985433 182.35732879581627
48 236.94045758247375 198.6394173906733
49 207.2794500986735 144.75522360740038
50 218.45335666338602 186.08641336247715
51 228.52600256601968 195.92755335921663
52 250.171323855718 194.7479726118388
53 272.9701937834422 214.7585049997607
54 276.6722888946533 212.0170184492242
55 261.33730085690814 207.8609964382811
56 224.36708958943686 160.55284207477504
57 264.50632850329083 210.4207588446495
58 278.06187351544696 192.77257282080532
59 301.01308608055115 203.95860941613228
60 253.1940217812856 173.04409627165862
61 280.52957042058307 200.76543977667222
62 310.80897363026935 205.42156592517148
63 308.83475399017334 178.6472113110461
64 326.22793165842694 214.48758360221652
65 331.7003939151764 199.5501210403713
66 302.73934030532837 163.6526081167166
67 322.94745326042175 199.55459140027838
68 331.280154466629 225.5075728971394
69 339.39822634061176 233.36186276034306
70 298.8062018553416 209.45573554940057
71 323.7942678133647 224.08584166204207
72 319.83208775520325 180.21963482311045
73 332.365599155426 183.4667070777102
74 342.22268017133075 202.0846833327006
75 375.6562059720357 209.73893477387261
76 373.9158140023549 201.81318254689825
77 361.83287986119586 219.81899057286827
78 389.31358313560486 217.54115234796976
79 373.25742705663043 193.0767850737409
80 411.1894958813985 211.25809778826667
81 410.53988154729205 208.9538315986469
82 413.688627243042 210.69980415585027
83 460.3151955604553 232.19626639173947
84 448.13623118400574 219.99008614030342
85 454.8312222957611 235.23368816587387
86 425.10068186124164 219.1206595970951
87 422.03628460566205 202.94581759583608
88 455.4368679523468 235.25415505871285
89 482.541828473409 240.17677856819367
90 468.4209602673848 241.3436825121752
91 470.2271942297618 233.0058980988596
92 411.30894716580707 207.0405021955572
93 486.4427655537923 237.43461562117798
94 495.871778567632 246.79793238795756
95 484.31089480717975 239.94545244435125
96 411.17274594306946 217.46173261720793
97 474.2557357152303 233.7464638820399
98 470.1290600299835 223.99860495096752
99 496.58454807599384 239.4338170086665
100 465.6092209815979 232.28359425565267
101 493.86903460820514 239.84307434511965
102 505.6737967332204 243.46222037619344
103 495.448979139328 242.8075835270869
104 490.9991665681203 249.74097276180922
105 508.14880506197613 244.30561096999378
106 499.7183589935303 232.8667256544615
107 466.576050678889 212.7274296726923
108 434.64224044481915 235.9651037110193
109 452.1292136510213 251.12232307242513
110 511.13599642117816 248.19788622930847
111 522.8890806039175 247.1105357012552
112 540.985740105311 260.84914747862035
113 521.14950577418 250.18715699678114
114 531.5401302973429 252.05538526631872
115 523.9580528736115 245.51333164437335
116 543.2688930829366 250.84627753277792
117 555.6688981850942 257.8597993669515
118 546.7146944999695 251.36729954129817
119 551.8793941338857 251.65490384198617
120 537.7407044569651 247.54353240249333
121 504.13127851486206 266.46567846411784
122 570.4495670795441 266.4691065560036
123 596.3055752118429 276.98516901137754
124 586.2794853846232 272.27715457089215
125 590.2856880823771 270.4425180594464
126 575.1473230520884 267.13836990407844
127 565.9554281234741 262.84153646944935
128 587.0694030920664 276.46337841800647
129 599.1742675304413 276.447775610413
130 611.4112287362417 281.61933930759244
131 596.8058536052704 271.0580036131769
132 569.6476704279581 257.8122258980982
133 588.9964192708334 265.2619429623942
134 581.817952712377 264.61036700855595
135 607.2789961496989 278.482246324154
136 639.0800043741862 224.49467742935994
137 659.1398417154948 200.20262930267725
138 658.5112508138021 204.08093078972223
139 659.4871775309244 236.75670835687254
140 683.0665486653646 182.89467175866017
141 663.4822947184244 163.571994198407
142 646.2656046549479 93.2896028116911
143 680.1004130045573 114.08120882283629
144 719.4021199544271 152.33989761787495
145 726.9674886067709 96.74602155159094
146 731.3782857259115 125.21401760887339
147 695.6564178466797 142.77814754900112
148 684.0781809488932 148.47392948084055
149 763.5441589355469 133.73584562124347
150 703.0072123209635 149.22095637914438
151 733.6914571126302 96.99361510204564
152 689.014394124349 98.26780058493075
153 744.3545430501302 87.31733399165554
154 679.9563547770182 169.1637567737182
155 693.877919514974 129.21000023081533
156 730.8142801920573 131.3263837819572
157 678.795176188151 50.583240188102984
158 782.8537801106771 92.61967469580965
159 736.426279703776 138.3853285342421
160 798.3848775227865 98.39597401891054
161 803.674560546875 95.22910598481367
162 794.330078125 104.47877387881688
163 797.2847595214844 99.07124458677225
164 789.9031982421875 107.38425065682956
165 773.1757202148438 116.65872800026075
166 812.4134724934896 122.8956581313587
167 790.5767415364584 98.02710626664654
168 802.0738525390625 90.68914496560379
169 772.5154520670573 118.48962837361303
170 812.1832275390625 125.72756975865359
171 808.480234781901 126.23552784879169
172 825.5447998046875 112.74856051958652
173 835.003428141276 128.63199590290668
174 818.5459391276041 120.89499159735
175 841.5715026855469 119.4211818420528
176 847.8188273111979 114.89381815415396
177 854.46630859375 117.5387643140926
178 820.3879801432291 101.32100174390754
179 861.7757364908854 119.47932126272501
180 854.6678873697916 129.4435093583947
181 853.201426188151 132.83988893712606
182 857.1288350423177 127.61117724539007
183 868.1071573893229 127.15748290254373
184 853.4233703613281 134.69719430956536
185 828.9266866048177 154.328960366523
186 817.677978515625 161.5328499093843
187 894.6043701171875 128.50308488695578
188 874.3160807291666 103.93193543458997
189 881.5386250813802 128.96114250323654
190 871.2303670247396 127.00226714549763
191 893.5667012532552 144.93123655617993
192 876.3795166015625 138.18790939965177
193 911.9309387207031 136.47308860135644
194 898.5872090657552 131.58799806094504
195 905.3692423502604 136.8414995912345
196 900.7912902832031 132.81011087514898
197 887.1591186523438 166.84395055465356
198 892.4954427083334 136.23736526633158
199 908.3123982747396 138.93262678309284
200 890.3420003255209 136.3184076602787
201 895.7610778808594 154.82342743110038
202 905.9365743001302 134.09826529621435
203 911.8726298014323 145.611092807999
204 915.6357828776041 135.04617068083428
205 922.9514872233073 132.62972596380004
206 924.939687093099 142.97837993393753
207 910.8081258138021 140.84506703107178
208 913.9995829264323 145.17947985836756
209 921.309560139974 149.63613302842725
210 913.1276245117188 155.75567868772058
211 933.2030741373698 152.7170140992543
212 941.6784362792969 146.4512495509372
213 917.0146179199219 155.69258062682684
214 923.2720133463541 128.9944160651914
215 932.3987121582031 144.25169122851102
216 901.2716267903646 181.09792806906444
217 932.8693135579427 140.9606948693109
218 923.8398844401041 157.63966052805836
219 934.4149678548177 152.38830388024496
220 923.6273396809896 150.34646654465524
221 957.8912150065104 136.5460384802789
222 953.48046875 140.18120235110024
223 961.6546427408854 126.58517246116621
224 941.890614827474 134.6380155421852
225 969.0385538736979 130.49627298114032
226 955.556884765625 165.04398607687443
227 978.9238891601562 128.5886713832255
228 972.8004659016927 144.92802799028246
229 986.1207987467448 128.64567218998107
230 986.8270670572916 130.21120129828537
231 978.9292399088541 126.83432892503772
232 979.7357381184896 130.27281621012108
233 962.113759358724 125.16253472795589
234 970.964833577474 148.16481834267697
235 982.7648518880209 133.1074592375948
236 984.304433186849 134.4100651657083
237 987.9243876139323 127.28084992051464
238 973.6744588216146 142.29100200590696
239 984.9765218098959 134.08235224914685
240 1000.4237060546875 127.80429959412716
241 984.2358805338541 137.95123892723456
242 1000.1592915852865 131.94682729136505
243 1001.7672119140625 130.07616389044452
244 1008.7987162272135 130.53810995618602
245 1001.3271077473959 131.92109275206303
246 1001.1501261393229 137.68422284528825
247 1003.4187418619791 132.1473003336816
248 1005.805898030599 127.89771333173462
249 997.4988911946615 141.17313548100182
250 1007.5203552246094 134.45607870414722
251 994.9233093261719 138.1286933863077
252 1007.3198547363281 116.68055223113643
253 993.448964436849 128.22363157367423
254 1013.270517985026 125.12059483949366
255 1011.2711486816406 128.48492712414412
256 1014.2189737955729 121.46052862710944
257 1005.0578206380209 135.75671512837562
258 1019.1503194173177 126.49145564785027
259 1003.7948506673177 130.16878870273362
260 1010.717519124349 129.73894533025148
261 1016.0169067382812 128.7336739386913
262 1014.6077473958334 133.83144233938683
263 1015.8375854492188 129.01379775615607
264 1014.8611551920573 122.03819333830624
265 1023.0139567057291 128.43186171297876
266 1024.6576232910156 129.77793225035032
267 1030.3551940917969 129.3629996258971
268 1028.6071472167969 126.08839548930598
269 1019.6349080403646 139.7667139080212
270 1035.5601094563801 126.06663574379151
271 1037.1181030273438 129.93539694790806
272 1026.3622945149739 134.3391268004769
273 1035.0050760904949 128.50561797117163
274 1028.1719665527344 127.15033622754144
275 1039.6906026204426 119.38533977800796
276 1033.3565775553386 131.6243914636442
277 1037.3295389811199 131.5804854428542
278 1027.6054077148438 128.4824741250959
279 1032.9361470540364 116.8565619291335
280 1025.9779459635417 140.29649405445798
281 1033.6755981445312 128.13721751463027
282 1038.7109476725261 136.98238420911503
283 1044.3533833821614 132.98939719101648
284 1042.7552388509114 124.1565679939203
285 1049.0916849772136 130.83217187116384
286 1040.688720703125 124.90683776761456
287 1050.1547342936199 121.24743727841702
288 1051.7828165690105 130.2224734755808
289 1059.0730285644531 134.15397918674697
290 1047.1118876139324 133.56172612984037
291 1065.3324279785156 125.47745144605659
292 1057.5758972167969 130.84205224397348
293 1076.3005472819011 125.06071522578813
294 1070.8622741699219 128.7886679346232
295 1069.573262532552 124.07201676609438
296 1079.9304809570312 122.40813452865648
297 1072.451639811198 125.66284779535124
298 1086.4122721354167 126.78832486654126
299 1072.5876566569011 143.86893620954012
300 1089.3318379720051 128.09200653085313
301 1088.7020263671875 128.5219783490227
302 1086.6563618977864 141.42613506248478
303 1093.3582458496094 134.56565320197802
304 1092.2216288248699 141.35337629859683
305 1093.9601440429688 124.0988899693794
306 1102.9663899739583 137.4226510596707
307 1093.4286804199219 135.76132344201187
308 1095.6451924641926 132.80382545992444
309 1100.8327026367188 140.4971143544297
310 1092.3578084309895 141.78401065891873
311 1109.3911539713542 141.9959789861056
312 1098.7828674316406 144.6379791673204
313 1107.9438985188801 138.72870873055487
314 1100.0216471354167 142.5730213294943
315 1104.6625366210938 136.7714551743029
316 1102.4600830078125 146.1752577270647
317 1111.0232238769531 132.4597227994806
318 1113.8829956054688 138.29569162514193
319 1114.4887084960938 146.05407409052842
320 1121.8989766438801 136.07151394764085
321 1123.7943725585938 139.45471020909298
322 1112.4649454752605 132.79499594421603
323 1120.8204243977864 144.81576423954604
324 1112.4732462565105 146.27338563211643
325 1102.6507263183594 131.97427296383202
326 1128.7952677408855 148.88865101796435
327 1124.1934102376301 145.3749751502783
328 1125.3665771484375 136.18483115268793
329 1126.7727966308594 147.67581285761213
330 1129.3075459798176 142.3604516898895
331 1139.892333984375 148.03419879827135
332 1130.7361246744792 137.33855626294505
333 1137.7861938476562 151.6650058573872
334 1125.4660949707031 149.1516433784669
335 1138.9814758300781 142.87072594877444
336 1135.1901143391926 151.185513220304
337 1149.8134765625 152.24965638889972
338 1134.0842386881511 149.92772285161368
339 1149.4374593098958 139.20899807504173
340 1138.4256896972656 150.48390007156067
341 1148.5953267415364 147.400789864306
342 1141.1409505208333 145.02049081621766
343 1149.047627766927 140.85609422445765
344 1141.033447265625 146.58122197520152
345 1151.2080688476562 132.9022733693933
346 1145.7634582519531 142.97621109692335
347 1156.9847819010417 137.1793282288265
348 1153.9578653971355 144.1887392615057
349 1156.114969889323 141.4373142056316
350 1157.8477376302083 145.455874296725
351 1147.6595255533855 138.40635551532407
352 1149.1907755533855 141.0594956268183
353 1158.136210123698 142.02684467856162
354 1150.008768717448 140.43236363369084
355 1158.8439331054688 143.8436681129368
356 1148.12890625 139.9118978823826
357 1154.0654703776042 134.93258646159674
358 1155.8234252929688 141.57427998492702
359 1159.888163248698 141.86769734752204
360 1160.280741373698 141.82322485061903
361 1160.43798828125 141.22248375698624
362 1167.7763061523438 144.8041822148141
363 1160.2435506184895 151.8272199053889
364 1164.4882202148438 140.81855983759368
365 1163.7175903320312 147.68434788046673
366 1172.7581176757812 140.10678523190597
367 1163.5188802083333 145.15799478440502
368 1168.4688720703125 152.23585845237278
369 1170.0026041666667 143.311163969093
370 1165.3758138020833 136.8261407444361
371 1164.4331868489583 137.3991911739906
372 1170.0408732096355 144.71675083845034
373 1158.5072835286458 136.24558499782384
374 1169.6996663411458 152.92483503774707
375 1166.8148803710938 141.7499971149696
376 1166.6116943359375 143.84026910609
377 1174.672607421875 137.32587586391728
378 1174.191650390625 144.7831191818751
379 1180.2565104166667 148.77010994191644
380 1178.0250651041667 147.32068210884015
381 1174.8810221354167 141.51912372960538
382 1167.0831095377605 138.49677848295926
383 1180.286153157552 139.6882872290019
384 1179.702168782552 144.1447356142661
385 1170.301249186198 147.81931613570023
386 1178.1809895833333 147.486150418214
387 1174.491455078125 144.2789392759121
388 1170.9222208658855 146.34556535030305
389 1170.6682942708333 145.43684253909225
390 1171.5848388671875 143.1666281647093
391 1168.8439331054688 139.8818395528013
392 1173.9337565104167 148.0218597896141
393 1176.966064453125 142.91637242828972
394 1172.770751953125 142.28675714001068
395 1175.790751139323 139.12660099581385
396 1170.8998006184895 141.56881197999462
397 1178.2005411783855 151.31295787929008
398 1174.4348958333333 151.5861898813063
399 1178.6229654947917 143.55592143161505
400 1177.7434488932292 134.1050721430074
401 1178.6247965494792 145.29107973919932
402 1178.1976521809895 141.14401397923876
403 1179.6833902994792 145.3426327593695
404 1175.4830118815105 150.4360375410602
405 1179.4804077148438 142.61515451737347
406 1175.2271118164062 140.87102143461544
407 1179.1587727864583 145.58555591219817
408 1177.7427571614583 147.45915739347794
409 1177.2037150065105 149.51362500666153
410 1181.4299723307292 148.04886446383003
411 1183.768778483073 141.21931693969677
412 1178.9356689453125 143.81772175688096
413 1176.5340576171875 148.33549086008136
414 1180.7809448242188 150.57596259138973
415 1184.4440104166667 143.3594629840194
416 1179.3305257161458 138.2174739154289
417 1176.5438028971355 140.7970964015542
418 1187.080586751302 152.59522214771914
419 1185.2835896809895 150.29088345252234
420 1183.449198404948 143.9322809088349
421 1184.2372233072917 147.05321420811435
422 1182.4419962565105 149.02152392698125
423 1183.868143717448 148.2343714966335
424 1190.8377278645833 141.8218670864157
425 1180.7216796875 152.7915177252442
426 1190.8004353841145 152.2098875524739
427 1187.9742024739583 155.0006001394307
428 1178.5541178385417 159.63184997093208
429 1181.0384114583333 144.01994680540568
430 1189.3647054036458 149.52228122947005
431 1184.359395345052 151.10578984572433
432 1181.897440592448 138.28597856675856
433 1190.438212076823 148.78556907225868
434 1175.2594401041667 144.41731663246804
435 1188.8953247070312 152.78805227005907
436 1188.2562052408855 147.2022081486571
437 1183.284891764323 148.31046900631583
438 1192.1089884440105 152.8226406905025
439 1195.3131510416667 159.15256067842486
440 1189.3806966145833 147.3650264528902
441 1189.4833374023438 148.87278589471651
442 1192.2095133463542 144.56253026877417
443 1183.2965901692708 138.32157440228772
444 1185.2459513346355 140.65720056051123
445 1189.1390787760417 148.4782969002354
446 1184.4473470052083 144.2448784877339
447 1187.0555013020833 151.56841389594516
448 1184.2799479166667 141.4424649962644
449 1186.830342610677 144.85492953796694
450 1185.2481689453125 146.32412452035837
451 1183.2377319335938 138.6757223377266
452 1192.8581136067708 144.4008225372929
453 1186.77197265625 145.78720328295333
454 1185.6750081380208 148.5539685763089
455 1195.2247721354167 147.80405671855772
456 1188.9958089192708 147.97723070127194
457 1194.9390665690105 143.37168449087764
458 1192.422383626302 148.85600930006353
459 1188.9224243164062 146.71394506410863
460 1182.065205891927 146.94932228420137
461 1194.8190511067708 150.79224450268674
462 1195.1333618164062 146.6551305535022
463 1185.3529256184895 159.19294029696246
464 1193.7177327473958 145.1118148076062
465 1194.9971110026042 141.878403495824
466 1193.3434448242188 144.49315869926758
467 1190.5675862630208 151.92365621072747
468 1185.4207356770833 158.56132013338532
469 1192.6485392252605 147.319596258021
470 1193.4126993815105 150.52511640897617
471 1189.1034545898438 148.27300988459234
472 1199.89306640625 154.16286323548854
473 1193.8561604817708 150.93734217963032
474 1194.1214803059895 147.6368195993851
475 1191.0393676757812 141.94116390748954
476 1192.8239135742188 145.31221964817195
477 1194.5440266927083 147.48202155520323
478 1195.9015706380208 145.26897632664952
479 1195.1049194335938 143.97448885956024
480 1189.5950317382812 145.31688434730293
481 1197.5698852539062 151.76127081156943
482 1197.7191772460938 153.9441040003364
483 1189.8648885091145 151.11267662973324
484 1189.689697265625 150.8506554371123
485 1198.5594482421875 157.9095115887834
486 1194.1792602539062 163.62517442824407
487 1189.4264119466145 160.26034624752072
488 1198.5437825520833 157.35908304181564
489 1198.8675537109375 150.40836083760976
490 1198.4650065104167 154.18955389578676
491 1198.092020670573 155.94738849068213
492 1197.1425170898438 154.0954773292939
493 1200.0673828125 156.29604740579012
494 1197.5347900390625 158.39985860808767
495 1195.5654907226562 158.0253491300073
496 1193.4740600585938 153.2759701765027
497 1200.9551595052083 153.14053883218918
498 1199.6571248372395 157.25510456422958
499 1199.6910502115886 160.03245560689723


==> data/rq1/ft/amh.txt <==
i m s
0 -0.4107321798801422 1.7523449165475287
1 8.99165960152944 5.772318240858733
2 15.231763203938803 10.909917352906843
3 21.747378826141357 13.983190941178316
4 29.786550839742024 21.740612222008497
5 41.40400981903076 33.14710881606163
6 48.296088218688965 39.12097958041517
7 52.9968212445577 40.37413214238786
8 61.92349624633789 55.68311169289913
9 65.21072101593018 50.27746277819802
10 81.64755725860596 70.04288143253756
11 97.7261511484782 87.39369223148012
12 99.85194905598958 86.22761607805123
13 104.01623916625977 92.2590163232642
14 128.92444292704263 108.00622060025056
15 133.86179224650064 110.09956491975207
16 117.80533027648926 75.28963588907727
17 163.47113831837973 130.8507405985263
18 175.3667418162028 135.5323399694159
19 166.10103193918863 122.04485376315391
20 181.32238419850668 136.3698092490285
21 196.68204720815024 136.70459294019838
22 202.20666885375977 143.268808369263
23 208.0935614903768 150.93940161568784
24 223.8835827509562 161.59378468435807
25 225.60408369700113 154.05443104168629
26 238.06275431315103 162.2728798905001
27 240.30225626627603 168.83101604676304
28 260.05895233154297 166.24437716941657
29 276.5241921742757 180.43012630902678
30 278.6437349319458 174.05883404844135
31 286.29268678029376 178.14504403888358
32 304.41037432352704 182.10428978538843
33 312.55334726969403 192.41340089121408
34 317.2347351710002 189.2392362556454
35 291.8942279815674 195.63445759562387
36 313.5183614095052 177.88073441493486
37 324.11324342091876 170.6654643152507
38 325.8137035369873 191.1777714809171
39 335.5278180440267 188.74114068759064
40 351.5115547180176 194.19928359110338
41 362.13938967386883 195.21809800947688
42 369.13203652699787 194.722700776973
43 383.60597801208496 195.7363672376008
44 386.9909728368123 201.27573052863934
45 391.9711176554362 191.78302565246094
46 357.6100508371989 170.59369078738536
47 393.6694761912028 179.1346245510629
48 392.36627260843915 184.33008301378382
49 410.843656539917 185.9395438628264
50 420.1598180135091 205.05100746022796
51 421.2159175872803 192.50979120410167
52 421.18528683980304 195.2238252282586
53 427.6495253245036 205.54069301591306
54 439.865519841512 196.88712996532092
55 425.20952733357746 199.38564473759854
56 453.7503941853841 192.87780641795692
57 448.6299565633138 192.68855365532247
58 445.1825803120931 198.21359912343158
59 445.1971804300944 174.58505630343763
60 445.699649810791 170.0474047322509
61 445.71190643310547 206.0217583424826
62 460.28257242838544 191.35286079330652
63 474.4777132670085 196.66619035158473
64 480.7422269185384 196.00244052134008
65 483.6679433186849 197.0110833627943
66 484.02159372965497 197.03681812772297
67 485.01298904418945 195.5022534461918
68 485.0194485982259 194.79126124487195
69 495.1601333618164 201.54130300184923
70 503.8934949239095 196.22571940958466
71 513.8729464213053 195.4032890774331
72 517.8388760884603 194.71897913547545
73 514.9310455322266 194.15457220531354
74 525.4952443440756 198.88014717019297
75 527.0253448486328 194.20890921854365
76 530.661496480306 201.70711199221006
77 537.5424397786459 210.0595935689135
78 542.8508021036783 207.77010007129334
79 525.4615618387858 201.3308846480304
80 538.0729802449545 195.39153206244256
81 542.1414006551107 191.7135234150721
82 536.2749938964844 205.37139363708752
83 543.4456532796224 209.65475292837286
84 562.5986455281576 211.80549294563997
85 560.615732828776 203.0211129085042
86 565.3930918375651 206.769729088788
87 563.1803487141927 206.8148971281166
88 568.0320943196615 205.15112707917748
89 574.4744135538737 199.3030216598767
90 570.3102086385092 196.15333261273736
91 587.5348409016927 200.70062485016425
92 577.6315155029297 204.15427272961736
93 587.9176966349283 196.2523676833408
94 580.9717483520508 194.4422784279974
95 584.6998850504557 200.25946950997113
96 589.2685623168945 197.98998803619125
97 579.1474609375 193.12189523796692
98 579.1309916178385 203.18171086843017
99 569.1835683186849 203.78956637939484
100 579.3348973592123 196.93859390476018
101 608.9386698404948 201.51648770276253
102 605.0569585164388 212.50458747365616
103 602.0057144165039 198.38546412682896
104 602.1577224731445 203.111876012897
105 601.5693232218424 199.59478960940876
106 605.7360712687174 193.12672233984773
107 614.6091562906901 202.04013746474183
108 616.7449518839518 195.48822090603323
109 611.7140960693359 192.22034779634515
110 612.5382664998373 196.2058765678336
111 617.0927886962891 192.1177565678459
112 611.4659067789713 199.28498444801022
113 615.4013799031576 193.12125434206055
114 615.4601923624674 190.69368150553615
115 624.3794403076172 193.20925792729992
116 618.8418095906576 190.77133811729183
117 616.9901504516602 191.12026632069276
118 624.5175959269205 194.73955855711708
119 605.9926986694336 195.30771160013174
120 608.968994140625 177.31362888418224
121 620.1743392944336 192.127856468359
122 624.2814381917318 187.44064028500054
123 622.7859369913737 188.32263472773442
124 626.5390396118164 180.24042697328017
125 635.6249440511068 187.60031738438033
126 641.1665420532227 186.06956302425104
127 635.067263285319 186.9728557122667
128 640.5554402669271 190.60319740448406
129 642.8303070068359 187.71636777636252
130 642.2554779052734 178.840514197103
131 644.4202626546224 183.96574954014534
132 647.2519734700521 190.30490576954955
133 651.1127649943033 198.28389336168118
134 656.1936645507812 188.96101243146393
135 656.2214508056641 181.52773448023777
136 656.2712961832682 183.70191299868387
137 659.242177327474 185.9853312268356
138 659.3280614217123 193.78672019252065
139 671.3392791748047 188.8404342610253
140 662.9302927652994 178.97981984925266
141 671.6257731119791 182.69277312462367
142 675.046132405599 186.53819999465142
143 676.8477274576823 180.81525369263022
144 680.3619995117188 183.32231297651228
145 683.0748850504557 177.42290701871715
146 681.9512023925781 179.30261096499024
147 689.0489807128906 174.97473751074705
148 695.6251831054688 178.99531042766483
149 689.7554423014323 182.79653043857883
150 692.2487182617188 189.12361900146348
151 686.7598012288412 181.22467391557083
152 684.6719512939453 164.21533480190635
153 690.3047281901041 170.24156204647025
154 700.1624298095703 170.18397292541187
155 710.4693959554037 169.5978356792186
156 710.0247548421224 161.23632808054535
157 713.9106597900391 163.35755849144422
158 714.6600596110026 159.21260900778617
159 710.1218821207682 155.3719712523727
160 712.9578094482422 152.56810161152097
161 716.1015675862631 143.3560558312493
162 722.1656850179037 145.9862979914918
163 724.231923421224 153.79739245776815
164 731.7532958984375 151.5448824352708
165 734.8055623372396 149.6553032191858
166 735.0716451009115 140.23257695791293
167 737.3953806559244 149.53767687809386
168 737.9805399576823 145.5373825239764
169 751.7139027913412 139.49936453286594
170 743.9028879801432 149.07118095397806
171 753.047353108724 141.28110466708588
172 753.297597249349 138.40659071196072
173 756.5272115071615 134.3876405941324
174 754.9360555013021 139.10635749067433
175 763.8871459960938 137.12881404521985
176 754.4319000244141 152.73351881281536
177 766.1439717610677 133.50352556489946
178 770.3704833984375 131.14148663486938
179 762.9430440266927 121.04977566653255
180 766.2412821451823 116.45406886795936
181 771.1976216634115 119.27966205482441
182 775.7129211425781 114.34042248709017
183 780.6681925455729 113.07256814750524
184 787.0374857584635 112.23860197917598
185 780.4801432291666 110.38865862154704
186 780.5263671875 103.0693700942266
187 783.1591593424479 115.73414607512547
188 796.4256896972656 104.75122615414645
189 799.041758219401 106.00483253808349
190 794.4060668945312 102.53659390366866
191 793.6846720377604 100.44621206414712
192 806.218516031901 102.79943688740715
193 804.6763610839844 96.3538884600546
194 802.1125081380209 99.34057469892801
195 806.6250813802084 98.71183449770535
196 802.035878499349 99.94804168550196
197 803.6445007324219 95.0608168493356
198 804.2643839518229 89.31206610396366
199 811.7106323242188 92.43273642387335
200 813.842783610026 90.73201477835094
201 821.4061889648438 91.91536658967317
202 824.3546142578125 91.420882862696
203 819.0655721028646 84.9314899060813
204 823.9217427571615 90.36894984546542
205 820.4855448404948 96.6954093593849
206 828.2474670410156 91.23889450248276
207 830.7429606119791 94.16829651937528
208 823.2866617838541 91.40594240309147
209 824.7300720214844 90.90625731554441
210 838.3459065755209 88.41150675815834
211 834.5317993164062 88.51919506308182
212 832.3820088704427 96.51308033982919
213 835.4315490722656 91.07005572299704
214 840.7248229980469 93.40887955150136
215 851.6835428873698 92.76870552919195
216 841.6644185384115 93.04899894420865
217 854.2820536295573 90.86091439512168
218 852.0135599772135 93.19135858377699
219 853.7117919921875 91.51875639583555
220 852.1020711263021 94.59324999526487
221 848.5684916178385 96.06095401750889
222 856.4595947265625 97.25745522603555
223 853.5435485839844 97.31980052319095
224 859.1938985188802 91.8798891735412
225 861.5188496907552 90.74026002037907
226 865.6837259928385 89.83420213593823
227 855.277109781901 88.60262941879485
228 853.7256571451823 91.10818710979629
229 854.7616577148438 94.41792297443713
230 860.3482666015625 98.79964930029801
231 860.1873168945312 91.12717408664457
232 863.7623392740885 94.49956330078724
233 864.5670471191406 97.4661394043027
234 862.6686197916666 98.17839062860673
235 870.6295878092448 102.31921446810645
236 868.8241577148438 102.26159728385682
237 871.2857055664062 99.08453480208699
238 870.8485921223959 103.52236645630003
239 878.3861490885416 103.90996633172622
240 877.9194539388021 109.08522568937467
241 876.5528767903646 101.5210226023999
242 883.2542012532552 100.3269742888743
243 878.9878540039062 104.60628819004305
244 879.0430094401041 101.32324403784028
245 877.7561645507812 101.57766491218115
246 879.5492451985677 106.18392658649502
247 883.1376546223959 106.12254617788673
248 883.7249247233073 107.29362371237767
249 885.8192036946615 101.55039758889808
250 890.4445393880209 101.93808456569222
251 897.4547424316406 108.21888046550275
252 895.5360921223959 114.47312607338021
253 895.0682779947916 104.36708441863306
254 893.5496622721354 107.26686706198744
255 889.900400797526 105.53955319893046
256 896.5464680989584 112.99277096959439
257 902.252187093099 108.41891050264407
258 898.2296651204427 107.27767576091323
259 906.7599385579427 115.0202842304084
260 900.7734781901041 114.14471678911502
261 906.3262532552084 108.15257003702241
262 903.6034851074219 116.49918091922548
263 907.1315409342448 117.39452315582881
264 907.1708475748698 114.64720758157709
265 908.1046142578125 113.44344842961115
266 909.5607503255209 114.00945102139266
267 907.2112528483073 115.91149033840159
268 914.6567586263021 118.02988046280508
269 912.3258158365885 109.90763929818196
270 915.1507975260416 117.48267804538209
271 914.8303833007812 116.89838350355704
272 914.3800862630209 117.87668583836256
273 911.9499003092448 114.33054667213372
274 922.2209167480469 115.42364990308742
275 927.3910827636719 119.01651997816688
276 928.134765625 117.86630999254659
277 930.8463338216146 116.90079111607548
278 931.7617797851562 113.29792843126906
279 929.6413879394531 117.09118339479984
280 932.4907836914062 117.72557651467957
281 937.8553161621094 121.01896829814596
282 933.5115356445312 118.22774243696578
283 932.3099873860677 120.12149572264562
284 933.8678995768229 116.73764351346566
285 936.6874491373698 114.59728552081349
286 932.41650390625 116.18326974608726
287 937.0555419921875 113.28339788029007
288 937.2584431966146 116.4700018217537
289 949.8094075520834 114.55330728938537
290 949.4840291341146 121.7929260084576
291 947.4443969726562 123.23467368170472
292 941.642578125 120.61339364068357
293 955.5782063802084 124.20114688905167
294 951.4802042643229 115.51214483066632
295 951.942860921224 123.35035537348078
296 954.3088887532552 121.40537926128853
297 955.5031433105469 122.8585596426338
298 956.9325256347656 120.98505207574884
299 951.3836364746094 118.94594210984094
300 949.8792521158854 122.79282127132385
301 957.4337870279948 121.509450486531
302 961.06103515625 119.23319849970525
303 958.9830220540365 119.31828707835159
304 951.8349100748698 127.30243159307648
305 957.1632588704427 124.52205367293082
306 959.2706298828125 124.91621989515556
307 968.0933939615885 125.91115712010347
308 960.5369466145834 127.59080208266283
309 961.0947570800781 121.77971656688509
310 951.211659749349 123.41172302573878
311 961.2566630045573 125.12818974202361
312 962.7866007486979 123.75021771140621
313 967.531494140625 129.47020970701365
314 966.9359436035156 129.1401748455134
315 966.0428568522135 125.09476181635664
316 968.5974629720052 123.01739029001729
317 962.5145467122396 122.27933671270397
318 967.0990397135416 123.8854679885322
319 966.7808024088541 125.74520333635242
320 968.4907735188802 126.40632860236882
321 959.3697306315104 124.1455476286491
322 971.9137573242188 125.29783914495937
323 971.4544474283854 123.85350457687044
324 976.3512064615885 128.04959732853513
325 975.99951171875 125.89994821778805
326 980.5932108561198 131.0554551171565
327 977.0173746744791 125.627680114881
328 980.31005859375 122.505592834996
329 975.4952189127604 129.13916771500098
330 974.8993326822916 129.82458618061787
331 982.1350809733073 130.2280440044962
332 976.9341125488281 123.96112314065647
333 977.1736246744791 125.3777498422272
334 979.0249328613281 125.66111862971795
335 979.0225931803385 127.58346888110027
336 982.5285034179688 124.3512104448489
337 982.2966715494791 127.29951427884362
338 977.1921997070312 125.81603918004546
339 984.4388529459635 129.14558304968307
340 982.5520426432291 126.34669149352376
341 987.3517659505209 127.0348213636874
342 987.0080057779948 128.11897680169088
343 985.5292053222656 128.18064860732653
344 989.324940999349 134.05396943862013
345 986.3670959472656 130.16222389000274
346 991.240000406901 129.09563366559573
347 989.2793680826823 126.02582689839348
348 991.1956481933594 128.59722302876006
349 991.1327412923177 130.00670971106425
350 994.9762369791666 129.57945045905302
351 990.4828694661459 131.8835088541299
352 1003.4242858886719 132.61921191280314
353 999.981943766276 136.2541386217561
354 995.2226155598959 137.63221378261994
355 998.9806823730469 132.72816442530734
356 993.7014872233073 131.0976668972809
357 998.427256266276 128.56919466912504
358 999.7167765299479 131.11589513233685
359 1000.4251708984375 134.82110358785408
360 998.701405843099 132.45467526101936
361 999.3923950195312 129.4980584039304
362 1004.8949381510416 132.74191052792048
363 999.9107767740885 133.10331711049687
364 1007.6542256673177 132.4572375952141
365 1003.8963826497396 131.93431415921506
366 1012.1019185384115 132.4674547121272
367 1007.9851684570312 128.2520038737137
368 1009.8399556477865 128.95504817292772
369 1006.7823689778646 132.3387887182718
370 1004.8918151855469 127.58440874775731
371 1002.7665608723959 127.14994159333632
372 1010.6451416015625 129.0753454146012
373 1006.3358154296875 127.60270341137516
374 1005.5866292317709 126.7426673429902
375 1006.0191548665365 127.6063083052933
376 1007.9804178873698 129.5887028996726
377 1009.9984944661459 127.26706566674609
378 1007.0436503092448 128.48110416436705
379 1011.6653747558594 130.1868049665798
380 1008.4583333333334 126.87287500751837
381 1008.9942932128906 127.31043745076187
382 1008.8028055826823 126.7548725862022
383 1011.3269958496094 126.35645558330395
384 1010.2043660481771 123.76645941913992
385 1008.5210978190104 126.70566529428791
386 1011.4561767578125 125.12255434861754
387 1016.9028828938802 126.02277412418604
388 1011.5791320800781 122.55933417021744
389 1016.6575419108073 127.66772113069956
390 1017.8138834635416 126.50086646221312
391 1012.0929972330729 125.695583580771
392 1017.9305725097656 125.47576006498106
393 1017.1038716634115 125.09452204705877
394 1019.744394938151 127.98707480170964
395 1018.2914530436198 122.85075728129014
396 1021.5102844238281 128.18111017205032
397 1019.9445088704427 126.04257255563503
398 1022.9805094401041 126.77580419168739
399 1026.7445068359375 127.03533010105895
400 1023.4164835611979 127.21008376067277
401 1033.8235371907551 129.74581039890288
402 1021.8250325520834 127.3790915284273
403 1025.1828002929688 129.56823610424715
404 1016.1288859049479 124.98576468983352
405 1023.1381632486979 123.55242166347409
406 1027.3375752766926 128.2178169647221
407 1019.7889404296875 124.31642060181125
408 1019.795420328776 124.39374295118529
409 1020.3180440266927 123.41903349979809
410 1017.9160563151041 123.04037841319632
411 1025.7661437988281 125.51936915147672
412 1026.8611145019531 128.027502715435
413 1029.9548441569011 126.37062221483863
414 1031.3946431477864 125.63181736364807
415 1026.1159057617188 125.19124660342702
416 1033.6077473958333 125.00516582332293
417 1031.9373575846355 124.934795609514
418 1031.2139180501301 122.93989642233709
419 1032.571512858073 126.55636792106502
420 1036.4666137695312 124.46068058047162
421 1033.6223958333333 125.75750727599117
422 1032.9868977864583 127.77481389187629
423 1030.5759175618489 125.03736595148904
424 1032.5267842610676 125.86137936342249
425 1033.3477579752605 123.8392592837307
426 1032.8188578287761 123.09958166892946
427 1035.3948669433594 123.8488882284976
428 1033.8704935709636 124.21638818147181
429 1035.0999043782551 123.82363414683772
430 1033.8397318522136 125.7622798250763
431 1030.2378845214844 124.2344330431397
432 1035.495096842448 122.96032413073446
433 1035.8183186848958 123.44698938675103
434 1030.7200724283855 125.42388243644461
435 1029.7724609375 124.28462273505617
436 1033.747334798177 120.81352781373184
437 1035.3641967773438 123.35266040977145
438 1033.1372172037761 125.64835876177838
439 1034.10693359375 123.37954603430083
440 1029.4780985514324 123.34192277646864
441 1031.9575500488281 120.7356081577735
442 1032.8960571289062 123.94200351764182
443 1034.856689453125 122.2878917116246
444 1032.5270894368489 122.81320617312606
445 1034.4014282226562 121.64501523327101
446 1033.1351725260417 120.91628093633004
447 1035.4764506022136 123.13298909738381
448 1035.140380859375 122.36357544039336
449 1035.9397379557292 122.88226579952853
450 1032.5796203613281 123.48930069007912
451 1034.5538838704426 122.01719190505389
452 1031.7792460123699 122.62627408173337
453 1034.7027994791667 122.05655272123104
454 1036.3647867838542 121.13511384710888
455 1032.6120300292969 123.27905947868754
456 1034.7000935872395 122.8143770953332
457 1035.5326232910156 122.0393893309411
458 1035.0062052408855 122.95279154555604
459 1037.743143717448 123.43652547555567
460 1036.4958394368489 123.20736834970171
461 1034.8308817545574 124.3375535589011
462 1037.5962524414062 123.07092195960225
463 1037.4243062337239 123.11655073562017
464 1034.9548950195312 124.14535322104562
465 1037.4143371582031 123.02481868409578
466 1039.3828633626301 121.86198070114119
467 1039.5607503255208 122.94675951176882
468 1038.3043619791667 123.09957029694611
469 1039.6699625651042 123.01310761298332
470 1039.3882242838542 121.90635601251977
471 1039.0106506347656 121.98628651729449
472 1038.9456481933594 122.99030140487734
473 1038.7105407714844 122.70331265684285
474 1039.972412109375 121.47240912653892
475 1039.3413594563801 121.95231280939406
476 1038.6003011067708 122.22356844615139
477 1037.6702779134114 122.94459704251362
478 1039.9674275716145 122.76610732958206
479 1036.8059488932292 121.91201219331758
480 1038.8030497233074 122.12087576185694
481 1040.0899759928386 121.85696500622136
482 1040.2000122070312 121.40303659676604
483 1039.1486714680989 122.7130078815679
484 1040.8344828287761 120.90690131322185
485 1040.7234903971355 121.79333870580675
486 1043.0752970377605 121.70029543345255
487 1039.6589762369792 121.77470726103897
488 1040.4471333821614 121.04192818132753
489 1042.353291829427 121.32074588634535
490 1040.4317220052083 122.31939642011685
491 1043.068094889323 120.23321006404858
492 1042.9315287272136 120.2981207553913
493 1041.9564615885417 120.54619348039184
494 1042.0697021484375 120.92482924405215
495 1042.6787923177083 121.11208452654405
496 1043.3561604817708 120.86471475612689
497 1042.78955078125 120.78743904244723
498 1043.9417826334636 120.12685364313906
499 1045.3596801757812 120.00649633905397


==> data/rq1/ft/amn.txt <==
i m s
0 0.48419486979643506 3.2608960869339563
1 3.9110968305418887 3.603508583998596
2 9.463497916857401 9.348405887749395
3 12.017601897319159 14.023654883536251
4 12.36875875790914 15.513658850793528
5 12.025798062483469 9.585481765512037
6 19.989344437917072 11.499220623955335
7 19.85216228167216 12.273473884378786
8 44.149203618367515 35.703153252168626
9 54.37226335207621 42.46131977698752
10 101.77767157554626 128.78136274391082
11 141.70552078882852 169.6590778870564
12 138.48574495315552 135.65525166940358
13 87.00714047749837 73.52558122910962
14 131.08995056152344 122.17256236327037
15 156.6469850540161 184.6389479984811
16 177.44141991933188 198.74470376756213
17 197.81679121653238 212.8460955612805
18 178.71604251861572 172.29298068286852
19 243.5167147318522 227.76717231160546
20 221.59932072957358 240.03109779076598
21 240.08375549316406 251.42208575888552
22 224.0728349685669 266.7399161719738
23 246.0950320561727 238.26999676660802
24 281.2117993036906 249.96067941201778
25 266.18439960479736 231.34282722662212
26 292.06798966725665 196.14051956417518
27 280.11595312754315 232.75140987971093
28 350.3863716125488 236.62784127837688
29 363.4454097747803 236.2803656302758
30 373.41780281066895 234.7559381443915
31 376.59054629007977 236.5399285355306
32 415.954763730367 230.0900981275724
33 405.04152965545654 242.72008663932175
34 421.1120220820109 197.00069390987824
35 461.37208398183185 241.8569418230681
36 450.8306935628255 229.16733583594814
37 447.32379055023193 250.23179620833324
38 479.18579419453937 237.64798162355723
39 452.0324703852336 252.1792602030533
40 458.4010321299235 202.33054473504086
41 449.14279047648114 225.5120879764175
42 477.97292455037433 231.95579122110908
43 471.2671718597412 237.95711413935734
44 475.67347717285156 247.56446148891737
45 492.57069969177246 237.82563802924153
46 485.31733385721844 241.51050251125574
47 428.05494658152264 242.3380231091527
48 497.9356740315755 246.54141203684952
49 524.1565895080566 250.260515933275
50 504.8596601486206 243.96556605287873
51 484.44336382548016 257.5207574628351
52 527.4409631093343 254.0741329960892
53 536.0668859481812 261.47033087595327
54 501.621634165446 229.4925329739676
55 550.7843713760376 265.0079266735878
56 546.708158493042 250.94067505143605
57 554.525218963623 267.7249465607819
58 526.7725845972697 258.88156610915075
59 554.2636003494263 266.77662783318453
60 554.9919821421305 251.79873540041285
61 535.6598720550537 263.1565085374198
62 544.4379819234213 249.24217628899882
63 525.8325055440267 270.198177495725
64 526.9058294296265 236.6712519217669
65 537.5951347351074 263.937707439163
66 578.0261872609457 269.19414506927166
67 529.2807604471842 267.9742115933341
68 545.9499203364054 259.70072395348507
69 579.3586451212565 254.5800868046227
70 551.0439961751302 243.23086208018793
71 547.1436100006104 282.45342035416326
72 587.373129526774 264.04900091331365
73 617.9840971628824 272.37516369450753
74 627.1164970397949 260.1481153958541
75 624.4068171183268 257.9876232367738
76 585.965716044108 261.8577812906627
77 642.3079376220703 243.23374042258112
78 652.7861582438151 218.78729820916053
79 635.2888259887695 231.44359964194226
80 620.6803588867188 204.54938035578016
81 653.9113718668619 203.54225362515498
82 668.7435811360677 218.28375385651725
83 688.2902374267578 183.4704373402802
84 707.2454528808594 181.3239951471229
85 695.6721903483073 187.40871093094503
86 704.3850555419922 172.51459403059323
87 700.808837890625 135.61651679519738
88 711.0445963541666 173.66939771925627
89 716.2406311035156 148.04107056156738
90 699.8222351074219 184.04307326187322
91 703.8842468261719 195.60420282221034
92 756.3389790852865 155.65437254445808
93 737.3267822265625 152.52527796838945
94 751.4431203206381 163.70566680945464
95 748.274668375651 146.68183867109053
96 772.740976969401 141.9910632712361
97 746.6748606363932 173.67168309935406
98 765.9012858072916 146.99577534273428
99 772.073252360026 141.03174106170928
100 776.0075988769531 141.09183118491973
101 762.347401936849 150.29587698962385
102 763.2994079589844 151.17963928729696
103 769.9262084960938 171.82830062663024
104 779.7710215250651 156.5214761025319
105 760.5540618896484 173.62555004406815
106 781.7588907877604 140.58781639229116
107 786.8155822753906 153.5729770237033
108 777.0024007161459 169.86633756093855
109 774.7136739095052 133.97825633131623
110 793.7318318684896 134.87192257204393
111 809.4588317871094 139.75307339958994
112 794.7221984863281 164.81914590373512
113 798.2281392415365 163.55782627178536
114 782.8000895182291 169.7578106581186
115 815.1797383626302 139.5833986326399
116 779.8657023111979 152.1479555509296
117 813.3661092122396 130.23272571653882
118 810.3223368326823 138.21955563751703
119 815.2447204589844 151.34941418107485
120 803.9867553710938 158.86357782022483
121 827.0704549153646 155.612954272376
122 801.6113891601562 148.91694996381605
123 837.9441630045573 151.30821750490935
124 830.1563822428385 146.50961551310652
125 810.713623046875 132.99878901235752
126 827.191396077474 140.03973272826235
127 841.7122701009115 143.18430339134724
128 832.644765218099 142.38450609264535
129 832.241465250651 144.3245402448703
130 838.1922098795573 144.92443063098364
131 834.0741678873698 128.2403391637405
132 822.1541849772135 147.56452217603157
133 858.0629679361979 135.74523007054754
134 819.9929911295573 155.4759114697868
135 847.2118733723959 142.56669195630434
136 817.2863464355469 246.09043737710152
137 860.8961791992188 133.60016646615108
138 859.9200337727865 106.86279362514077
139 875.0981852213541 126.56472679926264
140 886.1678263346354 127.91233918742059
141 887.6285095214844 126.62709023562131
142 874.8658243815104 150.33985579638383
143 856.1819458007812 153.1539492792107
144 880.5693359375 125.89884254976974
145 884.7099812825521 124.6049156037103
146 874.9671020507812 143.2277821489319
147 869.4125162760416 126.10405969666911
148 877.3406473795573 110.89888163972022
149 887.9812316894531 127.44702445614044
150 895.7073059082031 99.83771271317761
151 878.7774047851562 131.54103289426047
152 914.2124430338541 98.80183270127391
153 910.0743001302084 104.31519768906271
154 923.6924336751302 100.17400097518865
155 917.1549173990885 107.0242557757005
156 926.9894816080729 94.54897164064286
157 892.0547587076823 142.85031239875335
158 919.133778889974 101.59736802148151
159 906.2449951171875 117.0715660363019
160 905.7006632486979 92.33413982817143
161 898.6396993001302 116.19010726199932
162 922.7688191731771 106.8383032055222
163 924.874989827474 92.19332404374967
164 911.9834187825521 85.84025367645205
165 893.6224060058594 95.22934760188645
166 944.743642171224 89.62799509867438
167 931.8140665690104 94.87072978318331
168 918.4466451009115 107.80164915408463
169 919.1255391438802 93.6766100834079
170 943.5364685058594 107.83577920941248
171 939.7336934407552 89.56530637170171
172 941.5165506998698 96.99647114964279
173 934.0114440917969 86.95082988066201
174 933.8584391276041 85.34229541237227
175 932.4190368652344 80.95972126027348
176 937.824951171875 88.56905160193696
177 964.9324544270834 75.18622865448003
178 953.532704671224 79.1362029172104
179 936.8242696126302 77.14264045392207
180 958.5868937174479 90.32968620187629
181 974.0846354166666 78.197608589146
182 944.5401509602865 106.42525391775266
183 962.5178019205729 87.91690228219346
184 958.8653157552084 76.75547808565585
185 962.8798522949219 79.72724168020876
186 961.045908610026 87.32319818746161
187 951.2188720703125 86.73260720041391
188 962.3034362792969 74.32541889939615
189 968.1908874511719 80.05076921567404
190 981.9546203613281 88.69189955705538
191 939.2725423177084 85.9446355671119
192 968.924082438151 97.38295030912097
193 982.4065755208334 77.52794840963865
194 981.7652384440104 95.19076767663512
195 973.7495829264323 86.69157425489263
196 984.3770039876302 92.38827849467562
197 964.5562947591146 75.05181015842334
198 993.8960876464844 82.11390959699746
199 986.7512919108073 85.8386871400682
200 997.6773579915365 78.33370540231044
201 998.0770263671875 82.38427676277567
202 985.9220072428385 74.79265704289344
203 985.9024658203125 84.2792931893938
204 989.636708577474 77.94651450992382
205 1001.4990641276041 92.53735059467783
206 972.2905069986979 75.83060524139856
207 979.7758076985677 80.14954646771635
208 999.2550760904948 76.90112693499432
209 992.5008951822916 76.09556574197796
210 999.3993530273438 73.65545511781147
211 1013.5381164550781 80.33688551307887
212 992.8170267740885 86.1389629439653
213 1007.1308288574219 90.72549243445827
214 1001.6865030924479 84.04615633591821
215 1016.7799886067709 90.07678987596077
216 1023.373057047526 83.88223129452875
217 1007.0741271972656 79.18041507675504
218 1002.8365376790365 85.00190274378583
219 994.0096740722656 68.91217129520918
220 1011.3013712565104 67.35398065481671
221 1014.7211303710938 80.67056181002494
222 1018.8099263509115 69.50240254689822
223 999.0750223795573 71.9827986841049
224 1012.6392618815104 76.73043734639333
225 1018.3949279785156 70.37248330878846
226 1018.5984802246094 74.48047749261217
227 1026.1065572102864 83.98957955832621
228 1011.1386922200521 74.68765536340733
229 1023.8665059407552 73.15269662031137
230 1011.2001953125 79.23661004029425
231 997.6365763346354 65.80977072797647
232 1009.5709635416666 60.055652426150054
233 1019.5318094889323 92.56618884319285
234 1012.8545939127604 72.084406136641
235 1032.4125366210938 71.44062320237262
236 1032.5369974772136 83.98240651132818
237 1031.071024576823 92.45131739827043
238 1037.966552734375 85.8945298624687
239 1041.3112182617188 74.25392974840133
240 1043.0490417480469 73.4772376965371
241 1034.5990702311199 68.39062220102299
242 1041.7384338378906 69.20609447137986
243 1032.085469563802 74.01619034499555
244 1034.4364827473958 73.4889482469629
245 1038.1799418131511 67.01877951463437
246 1029.0081481933594 67.99777240174352
247 1033.0209045410156 61.43309925149151
248 1038.4146219889324 67.54289222442195
249 1035.4804178873699 69.35631272411501
250 1029.2289733886719 60.710106587717334
251 1038.5568135579426 64.5607977924657
252 1044.9373779296875 78.13049899556938
253 1049.0501505533855 74.5408555684392
254 1055.3382364908855 76.42392873629188
255 1047.5158996582031 74.61358837749745
256 1042.1901346842449 65.82773082489938
257 1047.7308044433594 75.5778400175244
258 1044.8634847005208 80.25345063140675
259 1054.0073140462239 71.89508608105422
260 1040.0439046223958 82.40944248905011
261 1051.7237752278645 63.63284799024376
262 1056.4006042480469 77.19768014093809
263 1050.2278747558594 77.29025370328668
264 1056.7051188151042 74.27195634309729
265 1049.9297383626301 71.27638479820023
266 1051.8057047526042 71.4161767988958
267 1050.4352315266926 67.26367857152019
268 1063.2206217447917 71.6493873209109
269 1047.7097574869792 67.41390696053567
270 1058.2517496744792 68.34146687341519
271 1059.342020670573 73.13803641743738
272 1057.4951985677083 73.77743524705603
273 1058.1969197591145 81.23039724911885
274 1061.3993631998699 85.50782578455308
275 1060.4087524414062 85.49137671441834
276 1061.1123962402344 86.95035642942857
277 1061.4197489420574 84.41041519711068
278 1065.2142537434895 73.07220399577692
279 1056.7931823730469 78.43764938126981
280 1055.2311909993489 76.10671415667672
281 1053.1705322265625 79.24970569646672
282 1047.7175191243489 60.82190991916462
283 1055.6883341471355 80.23300620056935
284 1052.5264282226562 63.23992519332929
285 1060.2632446289062 76.63065159208297
286 1061.3171997070312 81.81326113200312
287 1062.2527770996094 82.03750913099627
288 1066.858642578125 85.50859265503794
289 1060.7511088053386 81.18832310306024
290 1071.9557495117188 87.31496471907504
291 1061.3628641764324 76.44149322774167
292 1061.1904195149739 81.47730637479728
293 1063.258036295573 83.22678324988485
294 1059.072977701823 76.41648170943031
295 1070.23583984375 82.58151505055892
296 1066.5130920410156 77.88427049832077
297 1073.9426167805989 82.61200349775207
298 1071.9240214029949 78.44119606253338
299 1071.2043355305989 78.1092308126456
300 1066.6469421386719 81.05027292831898
301 1064.1825154622395 76.35723503354903
302 1067.8506673177083 85.49918141300307
303 1075.8537089029949 79.01743798850777
304 1069.0990193684895 79.47538514933471
305 1056.3236083984375 57.29674577507723
306 1072.6283671061199 72.1534436442946
307 1071.8612670898438 88.0416299116485
308 1072.1956278483074 77.15674162744507
309 1065.1666463216145 76.09350364712306
310 1068.787373860677 69.56238801563211
311 1069.656026204427 77.95591944499581
312 1059.6598409016926 49.74298021103698
313 1069.4053548177083 66.6402597134745
314 1073.3447875976562 72.08079389608596
315 1082.4102681477864 82.97789158885503
316 1073.8157552083333 80.29927557960733
317 1084.3282470703125 85.16207597101385
318 1087.9969278971355 81.9068522920756
319 1079.8252970377605 81.83798981008579
320 1083.0886535644531 82.49774217926564
321 1081.8995157877605 84.42513527228101
322 1085.5186258951824 79.95606825786925
323 1081.9840596516926 81.12715424164223
324 1080.2884419759114 75.80688644570623
325 1082.5006510416667 85.01467215602614
326 1085.0684916178386 80.46631417430594
327 1097.3230082194011 87.7986755972302
328 1081.6660461425781 83.88478479665714
329 1085.974609375 84.8277448112269
330 1092.5451049804688 84.47288213012425
331 1088.7845052083333 82.43877145317981
332 1088.6944986979167 69.86458876525036
333 1091.7071736653645 85.80040116913506
334 1093.7344563802083 84.67786732059041
335 1097.5992736816406 82.40629355806044
336 1094.5933227539062 79.71561536314083
337 1098.6096089680989 78.19315464273915
338 1094.0031433105469 74.25116153212964
339 1096.5409444173176 91.5507583443328
340 1095.8559977213542 87.18644357423284
341 1101.22265625 93.06203029694757
342 1102.2565104166667 92.3436501713415
343 1105.2356465657551 90.04832451566793
344 1099.7513834635417 88.64758063652361
345 1097.6648864746094 88.56687920925287
346 1095.4832356770833 86.94174969331955
347 1101.8538208007812 87.3761226866831
348 1103.2461039225261 88.98688772257005
349 1102.785176595052 88.26041337971161
350 1103.9183654785156 92.73376271715895
351 1099.177754720052 94.11978155285088
352 1099.6476236979167 88.26828961874646
353 1098.5017496744792 85.00202151156944
354 1095.0547485351562 74.1626589917311
355 1100.3500162760417 84.38963611812646
356 1105.4903157552083 87.50183312632181
357 1111.7116088867188 87.26329396926623
358 1107.9785054524739 91.99637468199914
359 1104.8165283203125 86.95538592016862
360 1104.4395039876301 93.30262673633122
361 1103.0919799804688 90.75396903039042
362 1102.2872721354167 92.01075895787478
363 1107.9701843261719 86.68757181346658
364 1108.3410237630208 92.41229669050574
365 1103.2550760904949 81.95030089232009
366 1107.0215962727864 79.61907822073317
367 1103.854756673177 87.14055106303178
368 1108.7361246744792 93.4572498443786
369 1105.0884094238281 93.97423926847975
370 1116.1925252278645 94.77460371401676
371 1111.680684407552 96.09390735539465
372 1110.9583943684895 98.30247712310346
373 1106.2520141601562 90.80416212023185
374 1110.2665506998699 102.99634926071357
375 1105.24853515625 92.62983748653133
376 1108.5343526204426 91.77290783982576
377 1105.3661804199219 86.18282097420249
378 1105.6474711100261 85.66225824929303
379 1111.3653971354167 89.98328351179116
380 1108.5467732747395 93.62151632401584
381 1110.9285888671875 94.99397788865329
382 1106.7231750488281 92.88633434044772
383 1112.0523783365886 90.50270484879522
384 1110.2061258951824 93.79557583601472
385 1110.3025309244792 85.60647200055692
386 1109.5894266764324 95.90902035896806
387 1111.4110310872395 91.2387933283068
388 1116.5984903971355 93.57663751517563
389 1112.3276875813801 95.16702620071604
390 1112.0019022623699 93.18980285680402
391 1112.6417846679688 93.96499992661047
392 1109.1317342122395 87.08179545877655
393 1112.8624471028645 93.53305227009757
394 1115.4158833821614 95.13445636944377
395 1116.9605814615886 96.56690668726854
396 1116.7037455240886 95.3479421017131
397 1116.3642985026042 93.03915785389373
398 1111.7066141764324 90.06996066799574
399 1114.7337239583333 89.915603443453
400 1114.6736857096355 101.09617838508704
401 1115.2149454752605 94.15223490367148
402 1108.7938435872395 87.64243462518648
403 1116.7160339355469 91.53137774205776
404 1115.0488179524739 90.07803526646991
405 1119.9185180664062 91.68197565152356
406 1121.9700317382812 99.17895326505364
407 1119.657450358073 83.2845187112448
408 1117.392313639323 92.24725363320518
409 1120.0796712239583 93.07192328786958
410 1116.85009765625 92.1356646321588
411 1117.431131998698 94.49452048770267
412 1120.9081522623699 93.30766606037336
413 1119.0538330078125 95.75781421708578
414 1121.6031595865886 98.82041634201764
415 1127.087381998698 93.0944689595714
416 1120.0620015462239 94.52889202570377
417 1124.56103515625 91.6253033658349
418 1119.8593648274739 97.53846330472922
419 1123.2163899739583 93.09458774361906
420 1119.3078104654949 98.02778289882019
421 1114.7417704264324 102.96923283966655
422 1123.5668029785156 96.28629612806532
423 1119.7154032389324 95.2818721417269
424 1123.0441792805989 98.89603627457943
425 1125.2735392252605 91.36728019528668
426 1117.2486368815105 96.46502149751586
427 1119.4894002278645 93.99894251017274
428 1119.6958821614583 94.06280117257768
429 1117.728515625 89.57901633745902
430 1120.0394490559895 93.82703224696183
431 1118.8064880371094 89.3546400634038
432 1122.1309814453125 92.81076487311806
433 1120.5579121907551 95.05623254993907
434 1118.9266153971355 99.48772829842694
435 1123.4440511067708 97.96117796683599
436 1119.84130859375 103.34600771654114
437 1126.467020670573 92.19210254474228
438 1126.3498942057292 99.23842269119754
439 1120.3773396809895 95.76102784347128
440 1127.71728515625 97.48586527811888
441 1127.0884501139324 98.57978038479749
442 1125.1134236653645 96.22925306218833
443 1123.5795288085938 94.94280638949668
444 1124.7789510091145 99.98264278360104
445 1126.7214762369792 99.91579379872368
446 1131.0426839192708 99.64517654392012
447 1132.518330891927 102.4646289296067
448 1130.5464680989583 104.46764094982505
449 1131.102071126302 101.58889476437409
450 1127.9357503255208 98.8625547252228
451 1125.7335815429688 98.45941963829699
452 1132.2776489257812 94.61717924961962
453 1126.5326741536458 100.31992474298424
454 1130.059814453125 97.67842025779437
455 1127.619649251302 98.92374674977091
456 1125.8668924967449 99.12062090755248
457 1129.5268046061199 99.74057680123114
458 1127.1622721354167 101.7779791627395
459 1123.8098958333333 104.23502810095111
460 1120.6076558430989 107.94762920742734
461 1126.2914733886719 106.53328289688936
462 1131.6461995442708 106.234731801651
463 1128.3242797851562 99.93122611241165
464 1130.325907389323 101.84541777013611
465 1128.5266723632812 97.50832611678861
466 1127.334737141927 99.5712198496811
467 1125.3046468098958 96.98367969468627
468 1125.1057027180989 90.52048057324275
469 1127.9042460123699 100.90780043180253
470 1131.3223266601562 98.37641309663667
471 1131.1371053059895 98.40389399794769
472 1131.6522216796875 96.37022425891317
473 1132.4119873046875 101.33746990398235
474 1130.2005411783855 93.71462093997991
475 1133.7016703287761 102.35275046576587
476 1133.1380004882812 97.60087995911519
477 1136.4123942057292 99.79971842454309
478 1133.7549845377605 98.1714654223975
479 1129.8542887369792 111.67119879203767
480 1131.4468790690105 97.00849941556116
481 1131.9647013346355 98.66477702628178
482 1129.957255045573 102.48661667595873
483 1132.572509765625 89.8893730981889
484 1136.1414794921875 96.95485580063921
485 1130.8675231933594 97.69222230445813
486 1134.3898518880208 98.71859570058433
487 1133.8408304850261 101.44879718370676
488 1130.9497985839844 102.0877091246566
489 1137.723856608073 100.95598500338517
490 1132.0638427734375 100.34488090385531
491 1137.041035970052 99.66520243781248
492 1131.3760375976562 97.47686852241901
493 1135.7791544596355 98.31681082662772
494 1140.098124186198 99.70340345819912
495 1140.1363525390625 97.28973055742682
496 1133.435770670573 105.64147871957361
497 1138.7048746744792 99.1994982974081
498 1136.3826497395833 102.90469429887092
499 1132.753438313802 102.98946968072511


==> data/rq1/ft/hbh.txt <==
i m s
0 73.92461436454383 14.837820069341973
1 80.52857270411678 14.26957011412537
2 82.501562444606 21.578585122505775
3 78.67776679463171 13.921972014984352
4 88.48986262652747 16.3352460526649
5 83.42916903686205 11.153845919426946
6 105.73125807387484 32.651812693626304
7 100.98599651884828 21.873173624160632
8 103.37292756095641 13.502459903622395
9 102.25146783771797 14.8864769916869
10 115.49782149471537 18.73125619725875
11 115.13487545974753 16.00904033705524
12 111.93594999995761 11.88141257920579
13 123.61440804562774 25.589359653686667
14 138.03325518314261 22.188787702206607
15 129.8764630934799 22.034167342996298
16 128.04240744663693 11.475098122219375
17 144.3444850987278 33.95962569821218
18 138.4337466177083 16.682779829033112
19 142.1314696332874 18.734678134926092
20 150.02913132355565 19.972627256505433
21 149.03514762627793 21.39027298996591
22 160.3148080417914 24.077301995758113
23 159.14802068791536 14.071822132935356
24 160.19315496028676 24.45395216804384
25 166.51425764518495 19.275775080850288
26 167.0716576437313 16.959343152100825
27 167.66201967762538 21.322006930429776
28 177.23081511194488 17.935048707386663
29 160.13496188145479 22.930721501882047
30 183.19567062043686 28.732090567695327
31 183.35617665767668 16.293721955887897
32 187.9527890165804 24.08607443918436
33 189.26041400084924 17.248879501619225
34 200.0645998715532 23.22145769395655
35 205.14018423272947 28.037411674865535
36 199.58829352010733 28.831294078149035
37 210.09902600002562 21.053611589115604
38 212.03005438216064 25.961501692280123
39 206.16763965327496 26.83841955861596
40 214.42120859384642 21.330502581438406
41 220.2449362946989 21.60279485618124
42 212.0285803482625 14.297799603201812
43 217.3556654270616 20.32067638900582
44 234.09851244448402 27.962423763041034
45 224.82641089150175 24.631197475051305
46 224.68678827635466 23.893073555031524
47 234.1444579740208 35.32131582441805
48 225.43428599251655 14.864268755139225
49 237.14117682587386 31.273843252308193
50 248.5925858662694 46.52504443790939
51 249.5532828192241 32.56743682465878
52 239.43255237711293 26.051494526861166
53 257.08927192499715 34.96688449966489
54 259.012317255108 30.34714740824984
55 253.00432906357506 25.34461526685594
56 256.8487687445602 27.857886467180286
57 253.78726250745194 28.59926369018062
58 246.68508487563773 32.318977231811004
59 259.17272359476726 30.439618078648074
60 264.70286132741205 38.81017052821896
61 255.31712716743814 35.40557966614533
62 261.74226264974845 42.08459543380264
63 264.2060562987153 38.44474532499408
64 265.4707712052924 42.78187461797004
65 266.8104344536847 28.468973113156814
66 276.42944689438286 29.85927440214767
67 283.794267300795 34.06223081556944
68 274.16763059145984 34.175922184109005
69 276.04069796442764 38.101655550417725
70 282.1962698975969 41.27094996093522
71 287.9960484370505 63.86330945480837
72 284.1754921586177 39.41133038517437
73 286.6653867916306 38.63981322236009
74 274.0807012639065 38.63218586152812
75 285.7055392750509 49.46150302049447
76 289.1581903053041 37.179053277786004
77 303.4334047670617 30.95538701121565
78 287.4552308155047 48.314251552292156
79 294.70734370089843 51.46381125220581
80 300.6047229011013 37.24844085860846
81 303.903232103523 41.907598146712424
82 293.02884388687323 33.13560970082503
83 291.04564856502145 41.03673457010528
84 297.46899408888976 31.995815868595244
85 310.1021153777655 28.030809183543823
86 301.6681870466897 34.37316325991772
87 307.9347598323317 29.356978442317228
88 308.40920244436836 33.56198137141909
89 304.9700562514146 32.153748478595034
90 311.84927200953575 39.038066282173496
91 310.2251079922062 35.89170968791621
92 314.99338394807774 41.325199067525496
93 315.082290137579 57.308052232181176
94 321.89203024246325 30.55589720825532
95 303.7774836200863 39.32425735826231
96 323.9430754082751 46.10309196459646
97 322.4288237595333 31.984578348348478
98 321.7819708917697 37.717257736194675
99 327.9178486105888 41.86393140759733
100 320.2630253533353 49.53679521325023
101 330.05245443241813 38.176521950363885
102 337.26236167184123 31.475214637239635
103 330.9864413376727 33.806984854543686
104 339.9748440568571 41.06036061479533
105 326.91445646447033 41.09199377070094
106 334.7092817999127 43.208088000224215
107 331.964611935293 37.49818845526758
108 328.829409787947 38.8289899731194
109 332.68023703712515 48.433390216376345
110 339.53595362483566 40.70153313828826
111 347.5515715372275 39.35302346043337
112 333.66382764225324 37.6498836255508
113 343.31744699759804 41.881167786267994
114 342.4111817317666 37.628028718935425
115 335.05217912004434 47.091655266347935
116 336.78571603380817 42.258883255956796
117 344.4523958635065 42.77923059620467
118 342.9082181481267 37.00364438031131
119 352.46901448787094 54.698155819291564
120 350.9055286962799 42.210271838399635
121 351.7315000741766 39.71397969681932
122 351.591373429338 42.505772022563555
123 339.70877051409605 56.041145324438745
124 334.8105353031966 42.608294411615226
125 344.4060039525682 58.56735889857147
126 349.2132108530362 56.903464099198345
127 356.3187242676427 61.5910347739879
128 350.1792524784611 44.04781015758933
129 353.0248140747794 45.417947250028774
130 365.11266181239273 56.04112511891629
131 348.7106482711146 44.78159951684933
132 372.0259151828308 46.77550398830802
133 354.8332451518304 52.13123067327777
134 349.74193250307235 45.93361891466602
135 352.3271766793031 55.29011534522626
136 349.5300504063706 41.28057367975142
137 362.01672670664414 46.62614441387739
138 354.0517639455916 50.59861686958549
139 356.8857733760084 38.556681787885985
140 351.1260705448397 54.58482793435818
141 362.7934368656328 51.95689171818831
142 367.20383868577073 52.86191741382376
143 354.31863952064384 42.51056442500612
144 356.68626148663736 38.15382873157275
145 349.13182132142566 42.04872322550496
146 365.1862133953111 51.25189672484819
147 351.3278227613306 44.08200212876824
148 353.02204485690817 48.02233525224028
149 358.72891039570175 41.72650306397
150 355.6628610267299 53.665069993145025
151 363.1117280343283 48.33750485522883
152 361.4319213992218 49.18626610495429
153 359.96270873828905 44.471690264929535
154 352.2927411636135 46.88633221421692
155 365.51650034632866 65.59079205208823
156 356.120469637429 40.348272717314934
157 365.3444236883018 45.53911394099872
158 366.4717992187535 47.84379826878054
159 367.4837992403243 60.92051704044841
160 365.0156687610942 54.449146291915426
161 370.9006420607538 56.6738766051472
162 374.64957437355645 51.05712273490627
163 369.59976047605517 56.24235978320112
164 374.39774125334344 54.67562594210223
165 382.8676583968865 50.52223975761571
166 377.81210809456763 53.73837092956451
167 374.7289787471186 50.703270792246634
168 382.65107563473566 49.90796794492759
169 370.83999984217314 66.61825698751389
170 380.28310500696193 57.4423794396789
171 375.6174033664218 60.428110720196486
172 376.02584949251343 64.64931943209672
173 374.02015164347415 62.23468513428522
174 377.0365319700025 60.815558468694555
175 385.4836387868826 52.82414357154531
176 377.3496243374396 58.59689747633339
177 375.2203869265694 58.436777598345
178 369.40683965454866 52.43146112642028
179 380.44043171070547 56.570338958415256
180 372.42563709683907 53.00989980689525
181 377.1893816625882 43.57554729959345
182 378.9964664598867 67.4564128591588
183 372.49759106199286 56.6189805703203
184 381.0996449314845 47.09973515980565
185 376.19072816153067 56.390107680242664
186 381.3727422737931 55.73241611223323
187 386.20251231736705 62.67904659499156
188 383.07580705338876 55.10109464073266
189 381.09243171084876 65.79536693293127
190 388.6412656540833 51.47743733931848
191 379.26233906587026 59.42639126882077
192 387.5226391137378 50.42577403611478
193 382.1507280599912 50.712537836653944
194 380.4440565359083 41.86594650204581
195 389.591414448042 59.47504595197003
196 385.8339343661798 57.92289152316435
197 391.4584443345492 56.8017336912792
198 379.0981247401791 51.97869376587942
199 387.63189742267247 47.0755709786929
200 385.3181830069713 55.38518276076529
201 387.000658330497 66.22305686447041
202 393.55156350815207 63.933732351338335
203 390.89652705862017 53.05815324968521
204 387.9899302281487 64.72042411206898
205 381.6037608991246 39.95358297615886
206 391.84620604568 59.72421230416552
207 385.01377922201675 54.19272798389683
208 394.58208204482173 56.804726710931675
209 381.4516291768169 51.706121817685776
210 379.0375578830827 55.077210127134414
211 391.03880333902237 59.33258517619963
212 395.3106091834644 46.57042807947369
213 390.8573200197844 64.26487111360078
214 389.24633453546755 51.988943484289265
215 391.30427744620533 63.874173800279095
216 396.6709476562512 61.37388769087589
217 395.5746618141449 51.64308895609048
218 394.9617759570276 38.937159783425976
219 393.4839627868074 57.362970132922925
220 394.5455271267109 54.15356966862442
221 395.4925171309614 60.630904240140715
222 410.32402222973735 62.56649111646683
223 399.78339508064084 56.906062266063905
224 408.40782307040786 57.608348474333944
225 403.5050409184038 60.093220522019884
226 413.39102814644195 52.824147061700366
227 406.9336222983262 63.73588296907799
228 403.23200785713874 50.493447408793784
229 402.0688023224811 61.83613957630167
230 397.49751727894494 53.96404724881548
231 402.5404139605164 57.09454382091544
232 403.34777036063105 58.22159846823036
233 410.6212260099008 58.43412691792824
234 416.8888382931368 55.86722919906235
235 411.43917476599256 56.393932467322784
236 414.02726917135504 53.98885689409199
237 413.7149473652571 65.2366427004556
238 416.3815689830643 47.40863523229427
239 408.32355643711566 50.725268190361724
240 418.0638350353776 53.00020766295366
241 404.84995973625496 53.28379751656366
242 408.4974999592944 52.87593743980847
243 412.18550774702834 63.816038090921005
244 418.5639674932353 48.86602882046031
245 413.2623177315374 66.49170465392689
246 416.7304826581004 61.46094104416842
247 420.2523944426248 66.05723115519565
248 413.88798895232685 64.70090710000655
249 415.45904648584326 60.9902673528185
250 426.7363837502938 67.59423130399661
251 416.1666377920578 71.21195357179374
252 412.32033931955146 53.40147602125575
253 424.62903176280844 68.75189136912839
254 430.73624563037464 83.94694584692446
255 424.6481166912944 71.69114995983259
256 413.47273404260505 56.39180250645161
257 417.9628729580738 75.65983859652674
258 425.7912732708666 65.64770887142105
259 417.7592931186896 64.25764851553308
260 421.304367132827 63.216667830204024
261 414.3198780100146 69.15382966166528
262 422.5919474557717 71.45847507608791
263 420.9505888349031 64.91422871980325
264 414.30575104941056 58.73405413265331
265 426.0034166992979 69.25673955297046
266 417.7052813603062 64.37392919468157
267 419.6033954894988 63.35856475552365
268 437.7530539546061 71.81640632955362
269 426.3162254599835 69.82460479269827
270 426.96501336105695 67.11801816365525
271 429.1381261698792 62.16968654317163
272 421.9422808714106 65.278275554745
273 421.79967117804364 71.02712433501999
274 423.5943748072109 60.002020631115506
275 432.6810209989367 71.21385752528892
276 419.7766190907163 60.879480405540285
277 427.43394446141417 70.64038643112484
278 442.8905923070929 62.8889501092769
279 417.7187094710277 52.99446540391464
280 424.7365547457649 68.892874693769
281 432.0778004197422 66.9875436283544
282 430.3596366382577 75.66040788917297
283 434.79666710875625 75.11914657936377
284 428.2057250397321 67.74813774409455
285 435.919800366618 75.2919227660324
286 428.89019142711106 71.94797566073888
287 436.8958566289172 81.25934090047483
288 426.7658693720273 74.76037723985115
289 439.73619523621153 75.66434324240403
290 421.23510097058295 68.20795825996761
291 425.02463236268915 83.13931084884189
292 432.11435922379087 67.66499765569199
293 424.55930464954747 70.94425359118858
294 428.3706747005261 69.35490342317138
295 427.67717774793607 64.10229089888418
296 412.6282406186741 56.38163832020909
297 433.90965878607403 74.95832178690165
298 437.563460264477 65.79369102760977
299 429.6371510567968 62.100887373972625
300 427.86717068275146 72.23895855402114
301 432.85912065127116 66.52171436911203
302 427.7366810044422 70.03555282671466
303 436.41075604518517 78.88130284853779
304 424.7509951553833 68.4737045522737
305 427.9126372849605 73.88008149991533
306 434.81189974504844 61.20730176996801
307 438.82071220033885 75.90555292245466
308 425.4493761459489 58.16277381535609
309 424.6118418394525 68.98815486867284
310 427.57992330756315 73.13083045735172
311 423.18125285838977 54.86036244201169
312 429.55001764983365 69.09248484978164
313 423.13085890959354 59.6246517055802
314 425.12218622104194 62.333570382262714
315 440.305848728628 79.52357420883298
316 428.9312657897199 66.97882304415644
317 422.8661093278264 68.98719578386829
318 417.9264662976013 68.13193064051552
319 440.0500428064809 69.58717351242169
320 427.1236755935597 68.32370635339477
321 428.61962393664606 63.45535837360403
322 428.3817897018997 62.88825382306405
323 434.93750873068865 68.33738920517716
324 439.74424883013126 72.49959543159495
325 429.0995910598234 62.91992845795219
326 432.90777669675174 76.01779312664563
327 431.5974775309172 67.93075453133737
328 438.0857209249387 72.48879317546654
329 439.2394816938239 70.99255715407588
330 434.80993016065696 61.16684920041264
331 430.5343799392307 74.67678378573093
332 433.09071163194966 75.51100445746114
333 425.45992191530877 71.93794322870295
334 425.6802665104545 65.32837624023108
335 422.08232712847 63.35846534375544
336 432.5185909286109 80.45383091958006
337 439.00664361893575 79.91238796562305
338 440.5287843038127 75.7692940573401
339 431.9494724246768 74.70343686881628
340 436.1027828364695 77.22036346744007
341 443.1398740376038 70.95191238786794
342 440.3911468654909 82.34951475542398
343 434.207981000421 73.09341444564015
344 438.3645791305556 75.25661292827073
345 440.8706173315576 77.2214541550461
346 447.42177739300826 82.02544913600595
347 447.71072366490245 81.5952049388257
348 440.8666030729554 66.3437810652343
349 432.8006999211743 81.99807535556076
350 431.0199180052743 65.20399934348987
351 438.59258526608266 84.28649412767116
352 434.10313524753764 82.07439293446593
353 440.1287356031495 74.22396536314662
354 443.02903952650786 83.25618840577759
355 445.8084547700526 72.83527016024463
356 433.9232059367917 64.67934788391865
357 432.388713982724 69.64598102296463
358 445.49875491223895 70.28495539014557
359 440.5990667108498 68.5163409223586
360 438.83872074991143 70.79802744968461
361 444.01329658682926 68.80328052147783
362 440.7103580906699 74.01917037938932
363 439.5130911040252 76.35719535554097
364 425.879316083555 62.41206326821636
365 451.1226778852996 81.27434399723168
366 441.22147310511434 67.116229154666
367 443.50093477211675 88.55083691932028
368 448.72035662670635 78.81182570928104
369 451.12203574627864 79.1979536909633
370 435.3226960538398 61.118307001670495
371 435.24153862442654 74.12060937508022
372 440.64825326487454 86.241875612323
373 438.8318398237472 85.93867448662628
374 445.5719037035784 73.49326850431193
375 455.939809504006 84.85276145733734
376 440.211631946727 72.33983268934229
377 440.3527877219981 81.3833930814637
378 444.16687692429 77.66370065670611
379 456.9082033623612 84.00373809214442
380 448.46899855787024 77.70369987742781
381 450.51458623721066 86.15622048894826
382 439.78220703437984 75.40264591011677
383 438.2192594854249 77.20395849352624
384 446.8892887871787 81.98348337871664
385 452.2275434655936 77.25416836285474
386 456.8424179438386 77.92055640443239
387 448.9814212119421 83.32959157486901
388 448.91117974915716 88.65000333141097
389 447.5282916533479 72.47342439384578
390 450.08077693065377 77.8719507331613
391 452.55149747720486 80.40990347192019
392 458.0323875243548 86.57825292378807
393 450.26834589203236 71.87831069116775
394 438.0455171136981 68.54419826230287
395 453.81758472324265 81.18182349751368
396 458.01822583029207 85.20231616276477
397 442.07351590071687 77.08245452959423
398 446.8235108041114 80.07129875982938
399 447.3051795517434 70.91975711071123
400 446.31706323581375 75.36279093476145
401 458.91527470129205 74.00239985100227
402 447.49831847221185 73.30828281616107
403 445.20076487060567 81.53996053912094
404 454.4322059678253 81.85539348043802
405 447.1267251047827 78.26068005377827
406 444.2393558717714 74.86307203381028
407 469.7445365487426 81.02572012454034
408 449.5131456925399 73.83270712028774
409 455.2115768920551 83.71764170766292
410 448.71282650136146 67.78753100618783
411 454.3642676568244 72.82768415919989
412 452.0721543952007 73.72106055518373
413 450.6506420188907 78.10737007873398
414 459.89896624935534 82.20944781872227
415 452.2051939020736 81.07687806804935
416 452.36145985257133 73.59911429866422
417 448.80219633386315 82.69930094443282
418 465.9300153687897 89.7260372049769
419 456.14077651615014 87.59728885775759
420 460.50823403556626 84.17540871707956
421 446.36426226253195 81.60839488875557
422 450.82915235383655 66.52409346993794
423 455.59653756219984 88.91231779434959
424 453.2340533464122 72.90637220948604
425 455.34841716109224 75.20960848276802
426 455.4125939662592 79.02066667527951
427 457.6247556716742 78.42294291986772
428 451.82983084473926 73.97505639367155
429 453.0121023556856 87.18360330318734
430 462.77862347512865 84.23022196487253
431 453.42536953004947 77.55989228595551
432 461.83707209704 73.91370154196454
433 450.83874269026126 88.07847695019908
434 457.41544094579 83.08523617402228
435 454.8676068332099 81.17273684687648
436 456.09209778413276 78.16866366157784
437 464.04207995827903 78.27740272554226
438 450.68670663118235 74.69472794241356
439 456.91015960346897 89.23684761390575
440 458.7654131913412 74.1917535448669
441 460.26416217590605 81.21573639905964
442 465.7441072621276 83.70589583307556
443 451.1727412275959 67.75567995298826
444 458.4165644267564 87.87533309077705
445 468.1374153578548 87.8205790556866
446 449.53323913680816 78.06954786876408
447 454.25429660578936 74.90503821501711
448 457.30928156375313 71.95083226327198
449 446.2801580197017 65.20667540533557
450 452.1670916508795 80.20962816551226
451 456.80050961482937 72.17689407316207
452 460.5623368444726 87.9984983411858
453 461.1972244639701 80.04926908083846
454 465.22172278965525 85.10858928204436
455 452.2190412963634 76.596319672483
456 470.1508587352208 80.461022728413
457 450.817378049795 87.41274517461467
458 452.0726186367704 77.20731675607426
459 453.80456682900774 75.97617639970797
460 453.91592689285807 76.31580863367095
461 464.41110352839195 90.68443689014207
462 456.63525699737113 84.6449579594385
463 465.85261001799915 85.0577386968814
464 454.2416906822585 76.66361245588436
465 463.62040458249766 95.13685712044293
466 462.9097564009693 76.56280860893823
467 456.3441304063384 73.95848796604464
468 459.41891802961584 72.62017896751102
469 461.7286008319091 77.86251269868771
470 463.5060346650386 79.75173652448879
471 459.8809008250191 85.92589749681905
472 457.4756141680949 76.97438563898751
473 453.4755335739881 78.92828221352175
474 466.6432495279664 74.01116143601088
475 461.14945687458487 78.244028354457
476 458.57102751825533 89.55554395659833
477 469.1528024837356 91.66861452135865
478 462.5592949942931 75.20706455422504
479 462.35259310229657 79.17260325572933
480 464.3718176988367 91.93333164465821
481 467.98542328816336 83.42508118463174
482 466.75326747480494 86.31275267135177
483 464.90771798009655 84.5244824371139
484 458.63817048089334 81.22276564283837
485 468.6671173802944 76.53227087782125
486 459.42909798486806 85.43707649625874
487 466.92902600244804 76.85226338182768
488 465.2315626232148 88.94618322095353
489 453.7501043316277 76.28494849020693
490 468.11747593153405 93.50269092270453
491 456.16709666910936 80.36924509073383
492 459.04083182047333 77.6719585569102
493 467.0501753282715 86.46700910402416
494 462.87597757907645 78.62655586700119
495 464.12891335106605 80.38142393016683
496 461.6058765620802 77.57862746921836
497 469.4138665722236 90.1135941185579
498 472.4154425781653 85.17866611416422


==> data/rq1/ft/hbl.txt <==
i m s
0 54.87349329553094 26.64277543419851
1 78.18663383529596 35.822998106832976
2 83.23794143996093 33.12802858806436
3 79.04147123249491 23.785946700201563
4 84.47269409653391 23.33357753210806
5 95.75833101664897 32.38648884352473
6 104.92515499144108 41.90592274179053
7 119.2452445005046 48.33079334133013
8 118.02099158619494 41.33934050313948
9 140.8710812595848 57.982441352895776
10 148.53869351078902 46.79808760879786
11 148.54869199134356 41.83646903962873
12 153.80726410396045 52.11540956053494
13 160.37118207972657 53.619440054534245
14 155.90403501928958 52.679653250280246
15 154.13672431300145 47.48346489046172
16 165.95514674249293 49.94776088040084
17 144.5209423994864 43.539115230393385
18 171.20224922075528 41.46455150651207
19 170.32425155942465 35.7751020660001
20 174.7217018019879 30.45644746491329
21 182.30045464396318 34.24492994263913
22 182.1401884886997 46.294521195942345
23 183.9400911806464 43.849110398618436
24 190.67649002983444 36.10744893816646
25 195.20707526425895 50.96471333502976
26 213.9748949091901 56.38541328142309
27 214.29162159099093 56.58987699444125
28 214.34650791556214 50.41254589532155
29 227.3440771372844 48.95390837300174
30 244.2165922469071 75.66793363576943
31 264.63512609392603 68.42920210031065
32 262.78912348499205 77.08920967965032
33 260.003539242755 65.20838000465336
34 267.4389096179141 60.84011742557708
35 274.65419885916316 55.0166371006981
36 286.29459550330273 62.32461484443647
37 292.63351531209594 71.28399437817596
38 290.67294454555974 58.85350999731547
39 316.1634382694157 53.436000441750046
40 335.7983374323454 46.23246705963307
41 351.65217299940974 52.29385169278258
42 353.0617744363718 43.88662650202693
43 358.367946178668 39.87676728001338
44 364.51560843803674 39.1604154252748
45 359.0616333347611 32.593962919361964
46 369.7686200342799 45.98744943775751
47 379.7202044372011 53.32125554582722
48 382.6860566448152 63.91101802565595
49 386.5225225580373 53.117416264217056
50 399.16379982817307 65.72235761116096
51 390.19233783415336 47.7068509897277
52 403.2708541910755 52.818193838686504
53 389.8059134633006 51.66622212709992
54 398.5730991379667 52.70767436802199
55 401.5821000509923 40.95757469686543
56 392.69594484396544 45.64205906352976
57 412.64495063516716 61.03363937332204
58 406.4046249437364 57.3290786227374
59 400.3864770459537 66.18690510158447
60 405.8516640976214 52.01259382272871
61 407.0419564934687 48.961485079123094
62 415.46111447767714 60.195445016991485
63 415.6450810840859 47.75940120059045
64 427.51599034338307 46.47420907769793
65 418.0324057095766 40.54679654217663
66 412.64484566508224 39.514238819820406
67 439.0774549486232 60.71248949272186
68 434.41560117256984 61.78293883068816
69 426.26573626996543 53.232389550259555
70 439.83796972287456 60.618648687515304
71 461.0188223987846 96.78716851198861
72 447.2991747980882 73.35281227940828
73 442.9125522566278 66.57310574149625
74 453.66836901249536 56.42100877576849
75 475.87367272694917 82.5912106746163
76 468.0506972936625 95.53024788127178
77 465.7428815821715 65.83662381432647
78 458.88194441888993 62.3407795980549
79 468.8906195175947 72.52610225707863
80 471.4770472045819 75.62670461169697
81 462.3036024344982 81.11534585365021
82 465.0494857045569 73.44310549608335
83 484.6233377289879 108.58146046324192
84 478.785344889833 96.1581308809649
85 474.6288388888691 90.97529402911711
86 471.71486810493377 95.00147443828615
87 475.22724109349775 92.72933006266226
88 477.88173142409687 87.71426278282927
89 473.96767721791764 88.35766447786004
90 472.3154340819976 80.56308432004799
91 475.7065119504885 90.85714614724559
92 487.75491962186715 95.16114607035645
93 491.00529361913607 77.3466009363187
94 487.70681345876164 84.90640748369474
95 493.6658070272796 97.36628408642326
96 490.3409488203333 89.45799052607
97 495.26807755390263 106.57558493428266
98 499.8674675214228 98.201464032174
99 495.98302028245206 88.32552888942367
100 486.784968818217 84.3049396944454
101 498.63808119336875 86.96339750004539
102 495.6990625760719 92.80419531912958
103 506.1648152349006 98.94294568691852
104 504.97610066586293 94.46900845869527
105 492.24044119059255 86.78540782567731
106 501.05575801550475 96.34613203007744
107 496.3789661082707 89.75646150082356
108 494.07925394806097 91.1956316657428
109 502.60997019238783 117.19086171003978
110 491.85107059345376 87.93960029947266
111 505.13828994969083 90.23648903703713
112 497.6187781331745 90.82344560949063
113 517.619229867346 110.42826058749824
114 512.8072120084693 100.98114262404557
115 494.6772085267242 94.27813769765366
116 502.0269377876426 98.58305647419333
117 500.2713312277904 89.48154710591437
118 503.71187344626867 93.53467807718415
119 499.4393274423734 100.73210426957569
120 502.24582638334414 99.15816576311839
121 519.7950946654831 107.94904887668038
122 518.8509946280753 99.06128156110968
123 511.0458789324319 107.79189093939232
124 518.6352091460703 102.16535353217022
125 515.220598325347 77.37794032458814
126 506.8527990170069 100.05069095758435
127 500.45801502557026 92.86963593269627
128 521.3134729503365 107.63280582259317
129 509.423914125175 109.72529265806216
130 505.2973352248923 87.39493112261111
131 513.7839215602461 113.16014554211388
132 525.6061356835114 106.20899467435977
133 514.1550556706917 110.51766155458712
134 500.33176885687374 91.71972274425733
135 523.8168596252115 93.70339350462378
136 510.9736497669886 92.01566486391172
137 508.2493891007648 108.23533741246683
138 511.1129986368984 107.23725533966544
139 510.1490745889388 98.05263987366055
140 510.8518509547772 100.85812405601563
141 523.9445527155428 122.2269454203988
142 519.0837180238863 111.43634946404796
143 534.6556087314542 102.57377170759095
144 521.7645871614534 103.80199952950012
145 523.4146634850315 101.80277920397432
146 533.7970215057574 105.09034054845644
147 521.828656461687 95.80545136304845
148 506.5678164579146 87.64474876335282
149 520.418337813177 89.61700213127877
150 522.8023171588138 94.77854528219355
151 523.1176810525545 101.93335456157921
152 520.3023626687788 104.25585975948924
153 525.4053615929464 108.653265344573
154 520.2973180294405 92.93042964972787
155 525.4986326192264 106.00372823707012
156 528.3171830283769 106.29541239401536
157 525.2760372506307 104.16810937009117
158 521.0351702818704 103.74907271770883
159 529.2654904067768 93.15144756545504
160 525.1736992456332 98.98138472668798
161 524.3772402751621 103.15400899714419
162 518.0864483489098 101.61162415005496
163 519.2789345154731 118.66395907967782
164 520.9475667906087 110.68018258158935
165 522.8510640461816 107.35573241737575
166 524.0877150661211 109.77609308485582
167 524.3463829154194 101.69155827949052
168 525.8522554893918 95.3543736761951
169 521.4314353193652 101.20491472910122
170 528.263983582807 97.47631631447261
171 535.2502997539034 107.47776439790535
172 509.6601099160888 98.1795421354574
173 525.2572764651145 111.51889282043904
174 523.4770263002818 99.18544524380872
175 533.7125210461134 107.70371617305818
176 538.5865608791985 115.51878254614421
177 529.6132740291637 109.48473287984548
178 526.9673947204524 118.703767096033
179 538.1853180616993 111.18318010620267
180 537.5433480548361 112.63105573165309
181 537.818977003589 115.70593243974915
182 537.6529688221142 118.74051543622947
183 531.5979786185817 106.72768793894264
184 535.1744281465615 109.1042844850054
185 543.6736693183285 114.52554127709845
186 534.1117127772233 96.70956428649728
187 524.505906586417 97.93330737977819
188 529.4152168159125 119.59443158527009
189 528.6349434134279 105.28204546157579
190 531.0024348881686 108.35875612368622
191 531.1843558979638 97.43256228662244
192 528.6373118084111 109.2709502024856
193 526.2963134349116 108.55738285551095
194 534.3617063496764 114.30299635523978
195 541.6057466307063 110.7092774418014
196 530.9683640381345 101.83160492898477
197 537.6870606142631 105.26699381062411
198 538.0312487478475 111.36974145352676
199 534.1226183252472 97.19715673999002
200 535.6419075996241 119.64324003973609
201 539.2637070875678 101.26238995567898
202 527.1149638426549 110.6947693373048
203 537.2999544417718 103.39020813106612
204 536.624214777629 107.29064787576957
205 534.7291380412158 123.02838579841908
206 527.2731721737854 105.19065767453759
207 529.508306994284 96.39695313497141
208 534.5463042653101 107.63494889731193
209 534.0343672509949 112.90327901830854
210 538.6932457522054 112.15886400006724
211 532.2589636319389 101.26004549188075
212 529.8948977592743 109.54985253755912
213 533.5208886645743 102.25847845391542
214 527.6855225795023 112.6134053045422
215 543.1691870189208 119.10058040367441
216 532.4796174453957 105.54491459966404
217 537.8126856917793 110.1541340415331
218 543.5924406306546 101.02153875750835
219 534.9099400581425 110.70031839999288
220 532.9881766644655 110.2455804839138
221 536.628576589996 108.83607476083574
222 538.9884247946125 110.76927434829463
223 539.9665104575305 112.12064737910418
224 533.9378220302874 107.93271015418385
225 541.96733016826 113.5555388088609
226 535.383097354132 114.87448966394157
227 523.1444770787314 100.2435805976561
228 540.3050428970794 122.14165201765582
229 534.1708223384969 107.66213107435566
230 535.2400797265417 98.2194298448091
231 534.6992423662516 117.08992462512384
232 547.0807378732792 114.88847383888029
233 535.253380663784 107.94788876202558
234 534.3178298813732 108.14017382203332
235 526.0272978293124 101.7466429030469
236 533.3306315349241 101.75833634367106
237 534.1424096093181 111.92325783514198
238 530.0712910196123 114.69684663527337
239 544.3309379597372 107.90711509124566
240 547.0791967394533 126.84284892791311
241 542.8398048391639 120.61893217997572
242 540.1751426997864 98.58894119572629
243 540.1887339506219 108.86829317703013
244 543.212251227098 98.86415369173478
245 549.0883231539051 114.1573665270766
246 547.1582154920434 115.52668498299228
247 550.2217246604398 111.49369506217893
248 536.8117655481562 109.48249672361396
249 543.4076958430373 120.85880543133074
250 555.988914125646 118.30681065778714
251 552.701201444437 124.96579548524025
252 552.1506560454721 112.46201682415388
253 539.5170451962806 104.11669270293928
254 544.8908303280222 118.88733216843764
255 536.519595975911 105.52165398149926
256 543.6140369167082 102.83344400289785
257 542.4757076566824 100.81219008912049
258 539.2155612885573 100.44634007478396
259 544.1348920082821 107.85447705914655
260 548.3402531991463 105.81673876011273
261 550.7978383880071 107.01229351397882
262 533.3988298552788 105.25626588048593
263 544.7976223276034 114.3580799476365
264 542.4759301275543 104.06844262342855
265 544.8160827896406 112.3628920601001
266 553.5165209453639 111.66620725852033
267 541.7985382338295 103.48382846606759
268 549.7350356130844 106.41578509892825
269 541.1937817615204 118.37296857059233
270 544.5508631811887 122.82887959958134
271 541.8600096639823 114.8177855088326
272 549.4977390786604 109.66649121137144
273 550.0606727813355 106.23639501771088
274 541.8989545498885 111.99443046222319
275 547.6713196022714 107.61535965703916
276 537.8044147658628 111.40101885217231
277 542.9052913384211 108.68360419143151
278 549.9089411166875 125.58361388125857
279 546.4392210454117 115.22869562525098
280 553.191531737766 123.70222993121051
281 561.9729165451038 115.9261364930528
282 558.3613122658724 106.9112978409397
283 560.4685977957687 129.9570633187405
284 554.8103228119675 121.09313434259987
285 550.0742254484039 118.75382950848366
286 550.4960672284188 125.81697396161624
287 550.2613056993017 115.94623280406358
288 560.1077144125157 111.91004715309037
289 556.0154838010016 116.79141693998375
290 550.2363166983619 112.7970950575646
291 552.3356543882405 112.88963968778391
292 551.4989256813145 115.38811336743974
293 552.3863686555185 117.59008101991354
294 551.5991940938411 123.04833995080986
295 561.6021028302183 121.77501419650427
296 546.3397034946145 107.98160438715807
297 558.7770339491099 117.19677058370357
298 559.6793846069943 119.91925136591851
299 553.9323355613435 120.22005551709374
300 551.4051475170724 117.36386799665642
301 553.0207602649381 114.7095701108869
302 548.7221003830261 109.85446906448483
303 551.7802976942257 120.68579125815752
304 556.7450820278207 118.17484983681862
305 548.2306063893465 119.96495396991166
306 557.5805884957223 122.3349040861035
307 553.2607951621715 132.0461161687928
308 561.888192647141 129.043195813038
309 564.6968821176248 130.29530190786335
310 556.960690491861 124.0831211637643
311 554.9043836777938 118.02040836517392
312 552.6730642936091 129.18051505230267
313 563.9352997214696 132.38041722203818
314 563.5853004692925 125.81214237517355
315 554.4894302963628 122.30106935015486
316 553.6324938276135 122.94985986940316
317 559.1686967143027 121.54603607412385
318 561.4081991643709 125.36605362628664
319 559.3107705473501 133.35143715097405
320 558.880284498745 131.8728879171815
321 553.1453230631136 112.23936484769959
322 548.0585752091858 118.52905185578773
323 558.0925179055151 122.268842459911
324 552.2283809088603 118.68344587576637
325 555.4189182139373 120.45940797554779
326 540.5858333473803 121.13277255993565
327 557.4859430018084 113.09184256695485
328 552.2416592056377 121.09994867123025
329 558.3789706592493 118.07138673741316
330 551.1536149947592 124.21740677402626
331 549.2192784958783 120.12048022639205
332 552.5562579450758 119.71934726280732
333 549.3419781976257 116.4586869148709
334 555.7870874476224 114.08601550417178
335 550.6765759273899 120.33189942378095
336 552.9950023174493 137.87596776265815
337 559.8367773826918 134.13200434700732
338 548.7638852141596 123.69149411489488
339 554.8159043937746 131.67291912217362
340 553.7431911403321 130.2256177821299
341 551.1327285704157 135.35681713784294
342 562.4531861575513 123.96111113549757
343 557.8325321332259 135.38110697152834
344 562.0509197170229 128.52281557024526
345 556.439882909164 142.71012519485535
346 559.6121765490119 126.866692584156
347 561.0641302085442 131.89509751345892
348 559.2314467183207 132.80320290863926
349 559.6668205705076 137.35186815948438
350 566.9122578124454 127.06012852246901
351 553.5565045458767 120.641497745584
352 567.0866627163361 129.39057058397262
353 550.2719722879617 125.10014729535504
354 565.8024287539278 123.61789267305437
355 568.0910928901047 131.32570294166584
356 562.4981148425586 126.84932962840065
357 557.2606590812226 122.19647814151634
358 562.5569734316493 136.51468200379537
359 563.7347080148136 132.18634550211453
360 561.575151052646 127.405397622908
361 563.0646673046056 128.1711104738073
362 565.1604885184013 125.54157045334368
363 562.8917786382628 128.16037041010867
364 559.3471288395975 132.80222264816751
365 560.0078753374005 135.2939723325658
366 561.8204568172453 131.01048724966262
367 557.4349740083801 124.90940742784645
368 567.2514189375632 123.22020715952372
369 551.7095351603897 127.01508478192869
370 562.7787665446821 121.6061037109965
371 575.3497107242308 140.3852004782958
372 574.0966702777872 144.20633906824511
373 562.2557501545692 119.64468082658524
374 561.9647596337064 127.30796080009186
375 571.7409927672956 124.26235745640214
376 559.8071959692036 119.79567159300726
377 571.2893321073267 130.51916003154608
378 564.2141940232553 124.78162224325808
379 579.5028720810637 139.19629147444005
380 569.3142339715196 122.91809668994252
381 567.2064698302165 129.66100625312927
382 562.7968451872845 127.45257192612017
383 567.4666584954274 130.2302908519236
384 560.091928054979 114.07060281604622
385 562.7197963673084 132.21966121752297
386 558.765738778632 123.04022622212052
387 558.6773712732838 129.99035152847722
388 565.8614435049682 122.34807438259129
389 560.1011030312056 129.3508375343164
390 560.2922755327397 128.9394420403703
391 562.61496195579 114.48717797289818
392 559.4989281668334 116.7612051150472
393 557.1896266916956 120.40824370706446
394 567.0409252987104 122.15142782706455
395 566.1290108371101 117.0316557978957
396 568.9704962782589 130.87126465543525
397 567.9498506834909 124.2610077219632
398 559.3830091677463 119.5666621125031
399 564.0721292242017 117.96255118532316
400 551.3694017892037 125.50694427824581
401 564.1821073162973 120.74943537719813
402 561.5366911980918 123.46543259456227
403 561.2088001480324 114.33543375477477
404 568.9186242727044 120.74654873708756
405 568.9273974620858 116.59553675549294
406 559.7084343264648 116.78400991101708
407 568.4839171433449 118.48017039010296
408 567.2852811309131 122.75578781877334
409 569.6513912998619 128.3412211342956
410 566.1149629646096 117.08227016526551
411 563.1324299313577 126.7512793490599
412 562.7166046281027 124.2285613031387
413 557.3179208107025 127.0562686246186
414 563.768166772246 121.86154800410432
415 567.1437501188242 126.17742577025646
416 569.3415871648455 133.89647404690172
417 562.9129240958835 140.93855450015005
418 557.9746208416639 134.68058826321877
419 563.7362991185065 130.39320724656832
420 561.1560639929916 125.18875005427978
421 559.1941089547023 129.367805694039
422 562.568462968927 125.3840354557433
423 571.3089065500974 129.4780117826647
424 567.5122554161464 132.77502863727156
425 566.6545134572041 136.64272395692106
426 570.6385575519537 131.9414315605464
427 566.7397156654005 116.79017014268864
428 558.1446859459443 123.46252292492127
429 569.6231096843495 126.94659313723047
430 564.6037688689019 122.27099725875769
431 557.0511445828806 120.76261816019637
432 567.4433213173554 126.27963912917174
433 569.0022594504193 122.66564532998729
434 570.080357839752 112.26587397417178
435 563.5614176897963 128.66140506270517
436 565.3040427610916 126.9631338828137
437 563.1450233644663 120.78240134155531
438 563.1100385156518 129.45735631917694
439 561.2567138533487 114.28538241875204
440 568.0102219577158 120.16309329789618
441 574.3796662750432 124.60971301724864
442 569.7641310938228 135.23959938772495
443 571.8227946308587 132.50008511442957
444 577.9059629216844 126.33970277641144
445 566.2157771813714 123.77731182920553
446 563.7677454086404 119.12229481717488
447 568.1429324520042 113.8907210647301
448 575.022092327695 124.6104002322775
449 570.8929356557401 133.23034810474584
450 571.9030647442119 118.77054033863197
451 573.2091457467885 118.07509213015645
452 562.8186212939702 116.10429955966052
453 560.4498881413006 111.44698378432665
454 575.524936951641 128.8978792936669
455 569.1919208053303 123.93621949313516
456 569.5813404981462 126.32929211772931
457 568.1274481800826 115.40395397001713
458 571.1671131947239 131.3384770452083
459 570.7912533718526 117.52249366261934
460 566.199792717724 120.9354653028359
461 575.6545073872022 128.18890055233896
462 574.7661304915648 135.57224037934577
463 557.1870528339504 122.78629269863602
464 565.1678951524002 125.59186732045781
465 570.0327356620937 121.3152949386212
466 562.8346953100935 128.27996662406355
467 571.8998725488939 130.55472089027188
468 578.5735304561125 126.61002180395386
469 566.1322135674937 125.78892340520628
470 562.2013003808142 124.54291606931018
471 576.0714421017759 128.20973316044484
472 573.6353955830058 124.00289713764629
473 580.580417399796 134.18492777531193
474 568.0309410699202 123.08961445504198
475 572.7833453097362 122.36792195491418
476 562.127304629147 122.53832054716682
477 562.312068747034 123.66317094566193
478 572.9882280615033 132.5688036549058
479 573.759429885026 130.99305172311395
480 564.1224558401973 130.01065381196776
481 569.732011118939 127.1336425431317
482 564.5388084675772 125.25644322434097
483 575.8215878731401 115.73632193997156
484 574.9268340810556 118.4089867868618
485 572.1864163602891 117.70791351581987
486 567.763984418879 134.0820118869058
487 577.5331416582712 119.82384838325154
488 573.5535710589486 120.68175000627818
489 573.3992216072695 121.48154767081955
490 570.2833887860647 126.00329389071004
491 570.6133552726103 132.76075839349173
492 567.6270221130013 141.27155403297644
493 574.4265328510207 138.6128702361098
494 573.9936799407411 140.20619877737553
495 574.4238490531154 120.18087341591323
496 577.6250453235632 127.99112338451388
497 572.5095162999327 130.18557791012572
498 575.2092620184295 136.2596208437151


==> data/rq1/ft/hbm.txt <==
i m s
0 73.69524411647146 18.75454368172729
1 85.28917097433671 19.676937855545553
2 97.70659805200772 17.788338159170223
3 85.38588600697184 29.403194710993905
4 92.74314307123242 30.91709842533158
5 93.12636493692608 10.636606034443064
6 95.72026963086037 20.12503458488541
7 114.44544912149793 19.727047804965686
8 112.65109647452024 19.874345719488858
9 118.83828196289626 42.01200022429497
10 133.3656551406239 27.61739891158275
11 123.74658976517257 33.921504115206226
12 127.85365185546257 29.351744382958696
13 144.59362784236401 26.30677216626719
14 145.70278279519454 18.849972835261507
15 134.46350795178898 21.154999766315846
16 139.42573028094915 27.22951716138128
17 139.88040695130726 30.816766430454432
18 137.21954827002287 20.262534818535595
19 166.0708738191138 28.335997146676032
20 151.51784196636805 21.605846279030967
21 171.9127418773411 34.672173937165894
22 174.54361689054753 26.97224586458252
23 173.9067855103186 31.84523319243834
24 182.42438546154852 34.07370334879687
25 179.8095606671655 27.142494968182735
26 182.25692395826042 36.128101426323816
27 187.0277775340789 35.380063272694926
28 195.84166671554138 29.39831821542872
29 187.01473300754 31.57548275288928
30 206.25164354616066 41.06889594162067
31 215.38705275285898 30.42770612074963
32 198.11532401684968 40.20527634269364
33 210.80955716616262 15.01913252586747
34 195.58822817556748 20.830755218031385
35 202.38184080891253 26.242606909747064
36 210.51196422330878 30.164678597881004
37 223.75348929804053 38.56415802088309
38 227.49205955332837 19.310979206021806
39 222.50833247963124 28.793333185787464
40 214.85600661078243 34.095216710196766
41 233.44169779580056 39.54535695487459
42 229.66190487399666 23.049985016889885
43 216.95368027755717 26.392752577032184
44 233.9005189738437 29.58961348637399
45 237.2989877870131 23.86044324558492
46 236.3981326348528 25.824847895369732
47 246.57611519048646 42.57701333337539
48 255.94494288191345 41.97795042584066
49 257.0884972445725 37.42941865848404
50 251.97541375587076 27.732488699728112
51 264.76979810796126 25.633811579590144
52 259.4485500254379 27.974034402035787
53 264.50390479793134 39.99941046984683
54 264.9347766567183 25.57697212920069
55 255.76309626136108 31.853173208554644
56 261.18351548726656 27.775845405283896
57 263.68007795545134 22.44079239845083
58 277.29226781849826 34.78488767404656
59 262.350029530092 30.07895350785588
60 284.90474691121324 33.99767393564298
61 271.29823291609165 31.532824986504878
62 272.8911780342251 40.46790038224451
63 278.3431015816401 34.85662780088721
64 276.31385254793264 29.601713722440405
65 266.4445363964327 31.63010920699936
66 275.9590430479266 36.76154373765676
67 271.4786337393692 44.151604223663526
68 291.67400807473825 36.485673807277195
69 275.1996916831762 40.20774958394612
70 280.90328933684185 29.496414011814824
71 275.81607315500185 34.04480374146035
72 289.2255860658528 48.00829126689595
73 292.36365035155364 44.873639193798255
74 292.1556042858741 38.037404776110634
75 274.10159016289595 41.715988908486274
76 287.2236834028837 37.770018464402796
77 294.66178294529544 39.044042041264284
78 281.5425898293227 42.72807846240682
79 286.68085764817874 34.58885939135915
80 291.485059820178 45.20891714890347
81 287.391681212333 41.37039565341415
82 300.586766294702 38.82751711090127
83 293.78560671812886 38.27839371988662
84 295.96239222592055 39.2101082778679
85 294.5967499676037 45.79246104200494
86 304.6726655813367 47.36209017862053
87 300.94910255261294 38.98388112744255
88 292.7832209060653 40.03267436300227
89 299.9266773727103 41.666559401769355
90 294.5610554981305 41.520191064831415
91 296.00024241926536 32.832309063115005
92 310.0211602588954 44.91623759515142
93 302.8285680475126 36.55319265646038
94 307.4924823050479 46.821745918955926
95 306.3073006377168 42.79471244685591
96 302.52540355490936 44.14876659970524
97 310.24848717813995 50.008387756763526
98 317.06788471558605 46.329802263876026
99 312.5676562920255 38.08595213812076
100 307.65520887235044 43.06519942221468
101 307.7839192669588 46.925598533870044
102 321.8591128331139 45.21391751662407
103 309.7699398564515 49.9546498756985
104 314.045877979863 45.73421872853843
105 313.9502072111111 37.94857365347068
106 327.3010376498884 42.824222244113116
107 325.7606315530068 42.21287419570011
108 326.97804890230157 42.58261327885843
109 327.83255789573184 60.86700465519482
110 316.1917785576405 43.271230369400236
111 317.9354641351223 41.47933442199471
112 332.42043457691886 44.5047556853468
113 327.778967555406 54.573432663737805
114 330.0840909863041 51.436021090851106
115 333.60821398507176 50.69102028171786
116 337.43567343037233 50.48384441001814
117 342.3624357412208 40.451725408477955
118 329.0976056164666 54.535096738073314
119 330.8576584147244 51.960250330101346
120 331.66786324111 40.815652849131524
121 337.42584110005777 45.76636924376839
122 336.3116619582428 46.40978543363287
123 329.32470192223445 44.29722147538487
124 331.2580332519037 48.032995032037235
125 335.2022918242504 47.517275960085016
126 343.6446847542429 41.95926624089935
127 346.02648777634613 55.35311318960225
128 340.4256980477074 48.009672354592794
129 344.1065714855069 46.88795666042228
130 339.51027932143427 52.90270123768172
131 339.6850495876846 56.29834136065822
132 348.66659762887167 58.09892463365526
133 343.40748937976906 64.89813122527643
134 356.6597818050434 50.681365834142916
135 341.95532108371333 51.77867580290933
136 355.54246378814855 57.218753224589506
137 349.1316632581168 49.03784317728299
138 356.97112990083076 46.279016857028985
139 348.4507965103695 49.949182297159496
140 348.6958637850661 47.920764868271604
141 367.53154514504024 41.52294033630296
142 359.0767515102354 60.80661579743087
143 360.49284048997356 55.07648926303749
144 357.62739559069996 41.57735182321587
145 358.0345826617878 44.48487627223281
146 372.181564142272 43.98584009220679
147 364.1314296819855 39.629342135446876
148 359.2297355085928 36.769892117484424
149 365.01307664613586 49.26175067491724
150 355.6281776604154 38.603956038019064
151 352.7487391569648 37.84128587696748
152 363.96080677195494 47.44545489396594
153 367.0439012734521 42.67039882562598
154 369.5320398347149 33.83621717198065
155 369.78589071582826 35.35674404040307
156 368.65857232445967 38.06194708687894
157 369.85018503467165 42.68903833454819
158 381.7361124589754 54.97048372248881
159 374.22415907725986 44.72367656795832
160 374.65948171886 52.06928732419389
161 380.62637829177874 38.48146710640442
162 370.58170740438493 35.26078514887725
163 370.6865099743544 45.18720403854054
164 357.4341061816824 37.12387834513355
165 375.84770542537 32.17727973665574
166 372.7183729640287 48.109480911602844
167 378.73622211943274 39.43738304227167
168 372.29291442285864 56.943250416506324
169 377.24405643131354 37.754743491069696
170 370.2773294018019 55.3651502195425
171 376.827173453493 59.86749748938487
172 377.60713603912825 56.51505546207977
173 378.0551565767656 58.223914631056786
174 377.4012438352908 61.92745191137392
175 381.6465101355578 49.262216086747245
176 378.4056880540738 55.70138898552676
177 376.5720025924538 57.158660498837456
178 377.3265892117932 52.50959861151083
179 385.9778536492017 58.645510698615404
180 401.73510028972646 57.17671535233113
181 389.41847063898877 52.019210682184756
182 395.1680765716884 75.14234405857445
183 393.01597851590634 56.34023946256334
184 387.1767351516683 50.365404391806884
185 393.16122225119557 65.18279687843432
186 396.40316338250307 61.40250038697689
187 394.16709293057704 57.3817885461414
188 381.65152210074547 48.953319949132805
189 395.53184061882627 62.747691815542424
190 393.401331888439 49.49161065760757
191 395.18776821134037 57.62872303334366
192 397.57121983141997 62.17106969060212
193 398.31193955021797 55.77304956219084
194 404.9776817599465 57.229852099609424
195 396.60809840586063 45.830748577786096
196 402.899360156489 70.26162780398059
197 403.7860399416022 72.69076019932706
198 391.70044466076456 53.41268568616333
199 401.3999964223168 51.44603216810049
200 394.32613910858794 43.6625778335245
201 397.16044065287525 47.50586565784443
202 387.8643951119409 47.804830438846956
203 385.9774422458281 44.57195307169311
204 407.0465403412701 60.293408966482616
205 401.31627862478115 50.70000953009134
206 407.0280688961946 55.67671743360562
207 411.34723429303085 55.48059910436494
208 411.8942280620323 62.30645241258106
209 398.5856809599335 54.871137459934474
210 406.3890655587696 44.32668611724712
211 414.3238341062132 66.08365991158608
212 407.89910681372186 52.463680912535175
213 415.9790068489371 60.89606326266722
214 404.85994985627065 56.385157293074556
215 412.0197780638644 60.837696979782386
216 410.8858502750917 62.41810771789118
217 413.7176021177347 55.739367339063655
218 421.14615426552353 49.403330690895466
219 414.96957799598823 60.93031892152163
220 413.21349854705767 56.78237472585534
221 413.27615619592086 60.1519862695382
222 408.90753823932664 52.81459544986554
223 415.6978725952432 56.18164257458588
224 423.60409333617724 60.59694025942555
225 417.00875255298416 59.34905767921462
226 414.29998546728064 55.02357196191133
227 415.4733699005693 64.47688491179534
228 405.246337595413 50.471353645415746
229 418.15632817818766 68.0398924935686
230 416.1527574530911 59.6337723220289
231 428.289872507741 57.89474620830029
232 423.9235198517408 65.43341270710383
233 420.2892204077787 67.64878002026235
234 416.7534556998726 60.487889405981356
235 429.1096288362869 69.39540637013847
236 405.63020161572285 52.198854600164374
237 413.9788422338385 58.20574694651594
238 420.47051777132793 50.519726769906434
239 420.18419517418897 48.38079392360253
240 418.27987109107835 56.6462848121915
241 415.8520511974202 59.43556136230199
242 423.50312450895836 70.28518304865105
243 427.23250837769865 68.31899061841872
244 424.73824494079355 55.79863192630188
245 416.63153628497514 62.09387161473009
246 421.4230022306232 57.47449782165806
247 427.607055539832 57.458132094812456
248 433.43510118664136 72.37092019689078
249 422.82198184747585 71.36030737308312
250 423.44703198898753 66.89795522268282
251 423.34856561803616 69.96892782033338
252 425.2464793869102 68.34667095864222
253 420.82588955652574 69.87595526062746
254 425.06373189022923 57.82472637406003
255 429.17080396022936 65.84695735028129
256 433.8473957723687 82.02919165806074
257 439.97245899553207 75.76243010039563
258 436.000608789089 65.61731019231588
259 425.4606205258995 70.28036310810138
260 432.0491126330101 66.20155646562488
261 433.49355161096753 78.29232595962156
262 432.39218241291866 74.49873731716548
263 426.70886923496676 72.61541516044218
264 433.23449679520064 73.81442910981838
265 430.2151958149496 76.89426273261627
266 432.54287167230757 79.82603236292233
267 444.19067588035625 60.95065914311448
268 431.1173718540652 73.93259684377466
269 434.8948530735479 77.63087844062602
270 434.6644635054569 66.22189942648811
271 436.2401536570563 72.04458751027333
272 435.07357479010017 80.09205452305183
273 449.36251942369773 78.9886576104359
274 442.82326252869353 73.07835057081957
275 435.6885569488119 72.18700018749027
276 430.2106474018063 67.98659265762699
277 433.978582658937 69.22747455128741
278 436.3822912115792 81.30210631450387
279 435.20514688934253 69.97141140112484
280 447.53071575107253 71.2853220968911
281 443.36595356664463 81.67154055978868
282 444.66518563610924 68.05960652189363
283 441.021094949112 70.75221118251223
284 452.04906958467234 84.02292974738162
285 434.9495580335223 61.927841310343
286 436.38786980486185 70.91793558697327
287 437.50867500666874 79.98947669017043
288 442.5500315719787 60.0019716669369
289 438.39223888880525 71.27695371313698
290 438.47460411216105 71.17093258157341
291 444.9012613799149 72.41579867243311
292 442.9991334841935 67.49097153364707
293 445.3754321383828 79.85494357650708
294 442.3159797335764 69.35352269841148
295 452.9561793750737 68.95400870432347
296 449.2463785857798 81.51989757143292
297 450.68943195780867 75.85541479108876
298 452.30961337846264 66.29940009131793
299 446.814808967714 72.74113383080304
300 448.58678115799114 74.3532798534876
301 438.77849238109866 72.29290925761576
302 454.28245506036694 70.72406002100571
303 462.54611789657895 86.06692013333054
304 461.2202470346846 94.80602497734534
305 459.7063211570865 66.20458335100217
306 461.87440559709637 78.40187179356855
307 465.1156480210658 79.81537435255831
308 453.2509051766325 78.76312271423855
309 450.53361672704403 66.51901803910309
310 440.8784370089291 70.88321076625378
311 454.82521938429426 81.45465881081238
312 457.7048824547596 75.48307164535348
313 453.1102004879147 77.0392959551406
314 463.09763783373967 75.33884360066307
315 460.45647073552857 74.95951369242029
316 451.5043315105481 74.67801961818455
317 452.4908746566606 79.97629343308805
318 458.17064740242296 84.3672414703702
319 457.52691123667137 79.3417400859663
320 459.94983350423826 88.45525420265602
321 461.7908296843478 77.10072536726126
322 456.8390957135037 78.22577224035032
323 458.81533093498103 75.43875462659504
324 446.4632299530068 81.83612295444134
325 465.07757365825057 78.76428756208743
326 453.7727612877993 86.92557521506545
327 454.48883931777374 73.91420004244887
328 452.0828801319286 79.75252831186448
329 442.85940762252164 82.73883254997364
330 454.65477454654547 84.14236694419179
331 454.1420906069401 82.95287859888742
332 470.8890339081049 74.23392583531232
333 459.96687255488524 83.62643237284891
334 462.8399987455955 82.91471012239099
335 459.7959195265913 81.41051052257066
336 463.91423297145593 80.80207745377157
337 470.4775983251584 89.9370885811034
338 463.5479297432031 75.72885508599371
339 461.6917332716842 74.16774555796854
340 460.4431833882525 79.69817116454274
341 463.8355424944063 89.00524630238114
342 460.7051991674636 66.45832180096784
343 462.2195487829566 74.13166247601437
344 466.5822221811387 81.71310133432434
345 460.93853155860927 73.98236510307666
346 450.777118936831 67.74153634997947
347 466.63724074749217 80.5260990431044
348 454.5219303500018 73.23894325171277
349 468.2127722776162 70.00590300474981
350 472.5707133524373 87.9974945243948
351 467.7572171313208 77.97364233811342
352 457.55871030801745 74.85525613385538
353 462.56560236870746 80.66903236592314
354 480.1037951758931 91.06975393098553
355 458.0855823248363 72.25089345020085
356 469.734172070794 83.43135908685471
357 463.74402669468435 80.76097864498179
358 465.2313246062653 81.31799434189367
359 466.7699097801507 78.23188344188102
360 469.2034493983536 90.20111346959857
361 461.7680774826805 75.5952435969761
362 460.10694512713036 72.60137938611577
363 454.5545824766342 70.53109826938099
364 470.0311755667109 69.48069630863169
365 474.13684701677846 85.53090181625471
366 465.9016564562036 67.42619807732926
367 466.39071151642713 82.86263342506882
368 464.1327947053898 70.22983557252387
369 463.4735053540492 76.46196158133279
370 461.804991669209 84.29116364509922
371 466.44463473361577 82.06748623376657
372 465.5277957632987 80.30164673716315
373 473.868392559354 82.28309421602346
374 460.8504327872661 82.90119356583367
375 462.62021773297903 79.10276207974988
376 468.96582382063417 77.52742650001113
377 474.7852784078523 85.36535641972306
378 466.8192154225577 82.45379962657921
379 464.73454791535175 72.51781307798018
380 478.5376893945994 81.87337653861397
381 468.11486148983823 86.13962640905001
382 478.3348927207415 87.81601026312666
383 476.1982241804115 83.02073167066528
384 468.28215812957677 77.71005863304632
385 472.9528437309759 83.48857864016732
386 471.57366005497005 88.9472179328862
387 481.0327604150369 100.94993265894307
388 481.4431523173328 101.35038747926356
389 468.9256292373049 89.08109461798308
390 472.1444396700407 77.84832614860701
391 473.05115332161915 98.37985645465945
392 476.6338689377374 97.4507366024892
393 479.7798877927388 86.9244091946707
394 463.18257890444886 71.7225338473641
395 477.6277890022114 73.84429531540827
396 469.12159598638425 86.89640195620382
397 476.99436298892635 92.00518846618029
398 478.92108608273054 82.66482432679302
399 475.35339140895485 88.25796123598927
400 479.68505957317086 81.41246843370863
401 479.69765170290896 79.57595876892746
402 478.1177937113601 77.8633477160312
403 473.20239358183983 80.40405028271901
404 483.0105024232471 85.86165156707905
405 478.4033556551334 79.66521399414233
406 488.4281254732001 83.06189830534301
407 481.1774739454954 74.35615510965981
408 480.63633290015633 77.75637174985684
409 480.6827285940535 96.5386298007475
410 481.7167187078461 95.90251348810877
411 486.9841923602306 101.65553634226896
412 478.4411968995449 81.88588767555781
413 485.0088861257129 95.5732154769419
414 478.5643862888505 71.41973641571445
415 476.9211803423753 80.66261006863081
416 474.71010878194363 80.98126855892633
417 490.9087868940792 87.78738891324232
418 485.8519703075357 88.0481247113141
419 486.5092915474987 84.22766273255533
420 475.400035898345 87.11748756756882
421 482.3301561246706 83.44198936984347
422 480.3519984309055 94.61884390180815
423 480.13745606105095 86.7289378033124
424 473.1019859625809 84.57431640717728
425 481.55582323321175 98.90989925530536
426 487.1362947626885 95.38014982051226
427 481.1012704642737 87.80266788410188
428 482.9589114848933 85.73993078314659
429 486.05745761086064 101.26099305850705
430 479.7123363552065 87.50815946743788
431 479.9830842603942 95.69555700671492
432 486.17918741321716 90.23238019885594
433 483.4665491502442 90.26146235163016
434 488.6810141492463 102.23384691321765
435 481.3486630345733 87.7058913965611
436 479.85072608374986 84.86457691215547
437 488.8816165062402 90.84919934844457
438 482.6043549194527 97.1230749775306
439 476.7016101389046 86.92184326626021
440 483.8198534556594 82.06683728477637
441 473.7413712018071 88.17469684401539
442 479.0807026580043 80.82489924521722
443 481.66725998029796 93.74861865241587
444 487.42158252680156 92.7378008963735
445 482.2038041225684 101.63387188888782
446 490.46814445461166 94.43360489612468
447 481.7184487741162 92.49093941731206
448 492.0048236443471 104.57114802185515
449 484.26201648144126 93.04259695958748
450 479.7589192863503 88.32365671702851
451 486.546964014107 91.10856908725967
452 489.06638289665216 89.76956254095352
453 494.6750213892932 82.92368891403548
454 502.85102785842145 93.59804230858317
455 492.3254995930318 98.88575292207685
456 501.30999998978285 92.7100733889207
457 496.7309432345699 85.17093947804538
458 498.1494927025291 109.35864742841395
459 486.7187664863901 84.27516166345472
460 484.29376721319784 88.10334566923602
461 488.7727886376386 89.79899882246251
462 486.4326234443557 81.978166194109
463 493.4023082722899 103.06071318980362
464 483.17958779843775 86.41611501141553
465 500.7558879719724 99.36763748792247
466 488.03636398141805 83.28983466188643
467 492.96969798785597 89.04785495205199
468 491.33241853757306 91.66030607193686
469 485.22754168662857 79.6672135632602
470 493.81088492736205 81.66591210873692
471 485.36689353847004 82.97527564334563
472 490.9539383164973 93.02022263900723
473 481.24788107425775 78.32282693160136
474 492.05155416550576 96.20385176286825
475 493.2147631001884 92.94436527179583
476 492.55386800918785 87.10989836108223
477 486.6799322451261 92.95655716307088
478 499.8063566715252 81.96019372596315
479 488.10559942653015 77.71233986916808
480 488.87134247143484 75.32060576372417
481 498.1054937303102 87.19779340377842
482 496.52446288377877 101.4239238067571
483 489.7987795701164 88.33227308547407
484 492.00061168770844 97.98695574760333
485 489.7857498991285 85.83681803317408
486 494.7310365262885 94.02940573815717
487 497.7893194495424 93.34368080031426
488 492.4499603043626 75.4989651368548
489 484.1740380760533 79.12309077080046
490 495.6806549584288 95.51269366316919
491 492.49076943268176 87.01010947419505
492 490.7894351683969 79.95870342353224
493 492.95262636837896 83.68110411016293
494 505.3915413303986 96.23343394749458
495 487.07826094287685 88.72627127273756
496 494.3976913066099 81.95028278782839
497 501.1987963992224 87.46228041505941
498 490.7922270671329 88.05444066528767


==> data/rq1/ft/hwh.txt <==
i m s
0 33.97332120414735 5.830713205033505
1 39.129954457023835 7.318285146654526
2 35.0213279565896 6.345269382458347
3 42.93401388139212 9.546772243941739
4 43.013911967720446 9.527880317508748
5 38.92860607790611 8.446153501887402
6 43.175439649703 7.99366601440278
7 42.808912978762905 7.259558730878907
8 41.72987408875481 6.60749489803679
9 47.45749172590557 9.277976257346001
10 46.68421368097685 11.5600057114523
11 55.569989651219444 16.196510445008688
12 52.67935095351315 8.85344910942246
13 57.65497270479433 11.644577645392406
14 54.704550467990906 9.632572884592935
15 54.14438467413527 15.50671466371404
16 52.05902514870657 10.925206725766925
17 64.10103523558975 13.400708903887596
18 58.320286008761116 12.288265207025166
19 62.72561832979327 10.696118396654565
20 63.17742107640252 10.112047242154743
21 60.70814902698832 9.35147665729825
22 63.078546653719926 7.3705972911351205
23 67.9149780359914 12.838695137206692
24 63.57128004780009 6.969743857131812
25 67.17028775222666 7.358355250552331
26 65.44686397986835 6.390266965141762
27 75.50531303827108 11.7089376388428
28 68.68508156390938 8.196097631449025
29 71.45425933350428 6.431806912420401
30 76.35760623122678 12.682494694910933
31 70.32565694262095 6.011776737389104
32 79.61473887017289 10.130666155764022
33 84.0692686350927 11.033318907279995
34 79.34133596014182 12.809698507001423
35 81.14488682641797 9.5903139348415
36 74.51274495521207 9.88712830360285
37 88.76004124484068 11.176076545465982
38 84.66364393467276 14.060287916359327
39 85.41205427441598 12.437846768076428
40 87.51593257056746 10.718726667288879
41 90.1880829261089 6.332214186662864
42 89.86124200207857 12.339966393687943
43 96.23093379068752 9.671544139531992
44 92.98255609330279 10.688865920407418
45 92.22352951051744 11.424627809672446
46 96.72641146391791 13.588301467558054
47 97.47759191328004 8.32151047010332
48 96.30193247501401 10.069335948057974
49 98.12909481973108 11.668166901667815
50 100.19682218273178 12.458515111781283
51 102.85171975315318 9.011022857742342
52 96.33777239484527 11.995885706801978
53 100.13040218489255 12.899617013559807
54 103.32519468799157 14.3349016355735
55 101.99618364200532 13.364896567785948
56 107.5367658041793 10.78877514367972
57 102.66802475258342 8.07895787008641
58 103.60357678531639 10.594138660457817
59 105.24409410199901 13.653890343142553
60 107.45951538614695 12.899276487409693
61 108.21017808597625 12.375903628464803
62 112.63213063074438 9.394801567016204
63 105.09878385127988 7.104049581667143
64 111.81179611688742 13.803251240599016
65 108.26037460890447 6.726754441620594
66 115.24480767895452 8.784682784890506
67 114.97812157199192 10.924370412612179
68 108.4614817696551 11.218814034024753
69 110.38519893108996 8.461575061656546
70 116.6137394717507 9.510374678929134
71 113.65489922374734 16.37362061972208
72 114.00548010783533 10.293090175239902
73 117.87497228916827 9.649312883882953
74 116.22100809949185 16.42963411816113
75 113.17019208722449 8.403166397327062
76 112.39167477079516 8.358883229303615
77 114.49815208409754 10.721614457347009
78 120.55352079850691 8.51526148441963
79 121.52797095436253 5.240484270541964
80 124.83592309415648 13.118423492058168
81 115.54454314811369 7.160259351106529
82 119.92145632362615 12.003290681287778
83 123.49243883844909 14.766628197627956
84 120.13732940061882 7.474978109159353
85 118.47140704231963 11.211522331377529
86 125.15610598328082 6.59556686149161
87 121.21299076415616 12.570414655861851
88 120.82321193809614 15.55841444375051
89 121.91433404102682 10.34604422613459
90 122.37731962792618 11.855903600310404
91 127.12234008402477 15.190942917668398
92 124.56355022069224 10.126062670585208
93 124.80745219339454 15.169777385299893
94 127.55499515582756 10.80490041484054
95 128.66691896339614 13.096732211822157
96 128.60154862230223 10.555740469005542
97 127.98499875370115 13.43093766234084
98 129.50496785357842 14.908724952322451
99 128.7694185100329 10.69198791936174
100 127.88927818716331 14.107781333182109
101 132.06248028771478 10.366346270860495
102 128.13941572135099 9.099929314838231
103 131.55336423215147 13.030856529186494
104 125.6204286543549 10.980850977268398
105 132.55845489322584 12.148006255767841
106 128.34749958858765 11.7516613023069
107 129.0363587096488 10.164314533241582
108 133.17758195183683 9.789763772048477
109 133.2907021821843 9.609465947656847
110 132.1664503885359 12.360468961708994
111 127.6015180244389 15.16019029979497
112 133.4970995855286 14.661773965724835
113 134.14299906796273 17.009567535596847
114 135.30209329536027 8.424903167207896
115 133.33748177991347 12.69536814980086
116 137.33831865684868 11.872592897892854
117 136.27990668936954 12.94502400197301
118 135.2539882541052 14.361667072213026
119 141.0290291001321 12.367974807804474
120 135.26521995202955 14.650381544937574
121 138.6515883153655 17.149791510149626
122 134.89125651151573 9.299556270670164
123 133.7601886307184 15.160819544931869
124 136.44869785133147 15.716545881498856
125 134.9891623843377 13.773385457439735
126 137.08834245633403 14.299600432711754
127 140.52001108159308 13.524087264958862
128 137.67861473174443 12.527858850702826
129 140.25178980106674 14.010917572741466
130 140.77865863349334 13.778421451950896
131 136.6498348487452 9.065131567810445
132 137.811085820349 11.395987493031628
133 145.40883477405592 13.4700452968359
134 138.87993429404315 7.9960574230216
135 138.7233235335474 13.656375565957072
136 139.96794666912228 17.91570373357022
137 137.68607574997094 15.680841222627492
138 138.74947821542298 14.740846613568714
139 139.57310316881836 9.94627614361428
140 142.64801701302136 15.702145242284343
141 141.32975887849545 13.777945376031875
142 141.31287535720816 9.853934619943441
143 144.93141416366808 13.848160326002867
144 143.00844784557435 16.12281185836233
145 144.34095101395343 19.405353504099562
146 142.45454055915752 17.789325249024603
147 144.9489693937105 13.289460469466858
148 142.89956307196593 14.568210888939188
149 145.48598468445297 13.171497573588928
150 146.31739203035644 18.94190452560328
151 147.62192422783824 16.024760593839652
152 155.38576588443496 21.169393327021684
153 142.64467293967755 13.726738544010601
154 148.4285082122606 12.848338628493146
155 149.42549970495853 16.19825984055863
156 152.93503659996583 11.387134919790295
157 149.33551992008427 16.875716009959408
158 147.91649471161992 16.17437152199145
159 147.604788910171 14.149752219845144
160 148.35043279781956 18.221794957988653
161 147.47417169247015 17.93384988310796
162 149.50612904303304 16.78221865156036
163 148.46816894987893 20.01005365573039
164 150.62614948614797 21.83816568250578
165 147.17320454176817 15.943395849041263
166 150.94288562587872 19.492916631566686
167 148.75387192379338 19.184153056031583
168 150.54280529355862 18.743123702256863
169 150.29939231677213 16.051606438587296
170 147.9847190440229 14.811170350154985
171 151.12717608904217 13.573488422497533
172 148.38471093114669 15.790253560889488
173 152.04601479942806 13.616258639321954
174 152.40683935112867 14.716878453685727
175 154.27935425191293 17.77187812234812
176 153.48991994335734 18.821810661562075
177 153.9241615445049 15.771501266230509
178 149.0052303390887 14.567517614265304
179 149.8135625830895 16.82399436417495
180 149.9312900531533 18.73425272290298
181 155.15168005215304 18.783039967838143
182 151.73966833662735 15.564153181550642
183 155.11175385691226 18.268361976450265
184 155.4776593061981 19.440688701100978
185 154.4809234756213 12.594034569233848
186 157.57604651293715 16.616471965948566
187 155.63868124416484 19.79616902804814
188 156.49333551974942 17.249299511201418
189 152.88283560259165 14.000831311367378
190 158.3374460148049 17.629543065932037
191 153.10546516006593 18.550405199835385
192 154.90574284279884 16.580744545217343
193 159.35964698620148 16.90405551127944
194 155.49128919005796 14.874542601155811
195 154.77367688030785 11.578812369056063
196 148.51946253595816 14.408758192862436
197 153.77875019508528 14.455807127372672
198 153.6954788408658 15.026433614628242
199 162.04785345448306 19.363467446399856
200 155.1189892711192 16.513892016496282
201 156.46515647345646 15.104737804228062
202 151.96562970318624 15.959754122468976
203 156.49039630733574 12.183610282985176
204 159.87095660206836 17.26069990348154
205 162.1121956283385 22.29688707632853
206 165.40660645582506 19.756850079272883
207 160.12889805045987 27.616153239761204
208 157.08434757053817 19.439714097672795
209 159.58468486023008 19.69404068818136
210 155.17395988869313 16.633294930676573
211 158.97161910848553 19.13145855204962
212 155.86268478954375 15.829509501295881
213 156.11450797372032 15.25371672104913
214 155.40464965299807 16.218237113367266
215 160.17579367266114 17.979759400523122
216 160.52139318879134 23.051136515031367
217 162.71282565432148 19.033360269471896
218 167.78263859761802 24.402073954146406
219 159.9184521956783 19.580073032770112
220 159.45006808832676 18.25863398251835
221 164.7484133691689 20.8225227845306
222 160.2003544480031 20.407772211235493
223 163.0198143295675 22.28705218314072
224 163.52357192860018 20.251995466096695
225 162.7125528119113 27.946483171781654
226 160.26117572058328 25.83569472025081
227 163.76948202914363 20.974697647634564
228 162.1946723784638 24.054108799383048
229 160.01901755862508 23.254880685925258
230 161.66473084530168 18.722223480077933
231 161.2307174137291 19.11938687292633
232 157.43282975083645 22.128880688560127
233 163.74412119412278 21.82814474538049
234 161.44583821371083 27.88141829780612
235 164.27920780925086 23.179456815499638
236 165.34555595056196 17.986062204978033
237 161.54146533064207 22.218097682224254
238 165.60549636368847 20.013325745750855
239 165.21521357680837 22.71892194366447
240 169.98581404073926 27.98262928571786
241 164.45070250901364 20.504179536644873
242 165.57298162666456 25.040773129864334
243 170.07061964487426 25.396052317285545
244 162.07138422896895 21.230776890773157
245 168.3923406857298 28.551865067946572
246 171.14038126005997 27.261386665664403
247 165.9506849060061 27.48027230149138
248 168.25161758812902 25.98754040380363
249 162.89251241361208 23.279031610514043
250 167.0541585181798 27.2879160598091
251 166.59515157797563 25.109180967210662
252 165.70570989014269 31.234559096998755
253 168.19120966995592 24.202090201855842
254 166.89246163328542 22.074924331885533
255 165.03197387959125 22.981300214243355
256 167.85869237258697 23.495334466069473
257 164.05488439718982 25.51638942748662
258 164.24968535610793 27.98381408531402
259 162.75460479116538 18.998930056000866
260 162.97888043902933 21.0534973917632
261 164.02487569720134 22.470196258534784
262 166.7296054749118 24.086844333576913
263 165.0611921734354 23.34902831250348
264 163.33565450779233 23.282162578259864
265 164.95240942248773 21.965027168287026
266 161.53894851383015 20.37947460462419
267 162.98938569660046 21.027231138531228
268 162.96487119742397 22.66756998344005
269 163.33971800529113 23.345080652283276
270 165.1257549686676 27.02100496408786
271 164.53071695115878 24.92217633625461
272 165.4025227252074 25.560291960178912
273 165.97996081974193 23.046346525638768
274 164.17826760518537 22.583274414256447
275 160.986112160565 23.236853078122508
276 163.2595167286563 25.331912202483974
277 162.92994708196323 21.0570484392242
278 163.24229824701314 19.22104967371386
279 160.45317888657686 21.88135469386864
280 168.7398248929814 21.26402944315551
281 167.79959441826105 24.056098019580936
282 164.88063310118827 20.47588603418795
283 168.6880878745234 22.416331474025043
284 164.62172544903052 21.17726676417166
285 166.167142831688 22.765479074719078
286 159.45905532068016 20.050947593159833
287 171.78149577416667 18.97057477408911
288 170.5604771085955 26.773325042897223
289 167.41915369666583 24.400926931415665
290 169.75854950574862 28.869678778475116
291 166.8418446166989 20.41660741710948
292 171.90638138155825 24.787596610459723
293 168.19305820606377 24.369925209247118
294 169.4932381368334 28.31155531470247
295 166.40715277099508 22.489057946003598
296 167.66247753295855 19.659518754721745
297 169.47987663625764 26.36833876367565
298 168.75770961550447 25.84883405222083
299 166.76464169610352 25.872860005632578
300 175.93773758185938 21.59831588853644
301 170.61239720324193 26.457174935041913
302 169.49724696894313 22.14724802982103
303 168.37801273340446 24.61671971500953
304 170.8218903688071 22.900661535971157
305 169.1692912095343 25.057751076593703
306 167.81629642292478 21.382023633591118
307 170.20178380597753 23.933905311823356
308 173.80887858721513 25.717538425156846
309 167.44745889887162 25.23746071478067
310 170.31390535602026 24.133463202067734
311 169.27860549956358 24.283202783125237
312 172.10120194667184 20.17878731683039
313 174.90313759241198 20.929986459385223
314 166.42738819977632 23.242122926578226
315 168.92867395988324 24.290466102884217
316 172.60425599986547 27.3525366899122
317 172.54482713131878 21.492587964093836
318 167.5723991934779 24.330716614835357
319 169.53855678423008 24.905802500119552
320 172.60949940023735 25.345080050385533
321 170.6802463803659 28.360787131912787
322 170.01769766810258 29.405290923151856
323 169.83128355694745 21.141317958538238
324 172.50186695134784 26.121509005835968
325 170.3936867316497 23.21006062423362
326 166.028395675044 24.074718596997723
327 171.17680991446946 25.676350309555918
328 173.51160446186043 28.820415422040536
329 171.31303519243755 18.77584609269371
330 172.433505499192 26.071654718729597
331 169.793749361458 28.42791989085155
332 171.3454608801864 24.850770123562803
333 170.59095276503916 25.59471926646422
334 173.16969768627797 26.7630186571618
335 169.05585005759494 26.94924459824562
336 171.2817694285189 21.027531721072645
337 169.84558842201687 20.640059141105294
338 174.15306657980642 27.63173050576166
339 173.44990331936253 21.80123082392785
340 173.84667684784338 23.2867520663967
341 171.25437309186492 23.566831410142587
342 171.7593634819665 25.02121160794932
343 171.65332089153813 24.99982572532583
344 173.67561851284069 24.765098699262353
345 172.3706060842568 28.92691387108535
346 175.4857011491888 24.08429660327419
347 171.94122479775757 25.81278665548106
348 171.38088400751036 28.8013068910376
349 169.65565838369648 27.52020925873645
350 174.66770035632504 22.074779691919826
351 172.1647163194476 26.38239704574066
352 178.16740505696026 27.160133914017223
353 171.48917393621227 29.282050824108595
354 175.94074447979224 30.766371127170036
355 173.43813364082123 28.29565275817386
356 181.38151668179347 27.953443233853797
357 172.6987160101195 26.2849707719073
358 175.71808690725038 24.001063330615366
359 173.70561894568203 29.64168089271392
360 177.83857087525868 27.53031414940372
361 178.26464001846892 30.63141045507865
362 174.40439437448816 28.531171181772734
363 174.79671218472282 25.730784169931464
364 173.72343075477494 27.319965426352788
365 170.866249493479 28.76811270593788
366 180.67106228992162 29.802653430626126
367 176.9738244306051 23.882377925325155
368 177.2032340468457 31.422205637958978
369 175.63681981044033 29.236570986344482
370 178.79626582390264 26.9022222758585
371 174.87652761333268 26.063410726376315
372 176.05748181422342 22.77619019981417
373 172.85558846496687 23.395930313181065
374 177.12115414572764 27.509369536337672
375 177.99955678364879 27.600627833045035
376 178.2163580568449 26.939114424118248
377 176.8327901745883 27.178650633527006
378 177.42505903964326 32.42894290844265
379 178.8991957201867 26.99941088378968
380 175.74284014351093 28.16307244307503
381 178.09286256367417 26.525053779928612
382 178.4499964682573 27.095229044862254
383 177.8417711231603 31.62246268911469
384 177.42280396932745 32.31204795037691
385 179.1220866651792 34.33134623619153
386 181.79591189398826 26.37660065152121
387 180.0032288218042 27.704931519910318
388 181.01451311887803 29.596946202527704
389 180.61205219971862 28.58840097582024
390 177.7492821757924 27.227296888789823
391 179.49524473974915 28.745179788195284
392 178.34514263514905 28.565897695432643
393 180.6074297326885 28.014938869802638
394 177.20098359592365 27.166180700870882
395 182.8780294339583 31.194690457220556
396 177.0897216331404 31.556495382532564
397 176.44518688955583 29.140513066734968
398 182.26256374208086 27.127982570478903
399 176.10198267823847 27.836734360660273
400 182.43501808473172 39.30428745677649
401 182.88125224886267 28.263578514195615
402 180.2442370258217 24.305676508139932
403 180.70981714294692 24.51972608882329
404 177.83694762868495 29.66125926342136
405 180.3545075557241 28.440752432278714
406 173.55188529754008 30.14322638593132
407 180.26369342828772 31.432803418369634
408 184.44927901106362 32.68022125280268
409 179.49267377898872 28.995869552414188
410 179.22813219145098 31.039714500052803
411 178.10143838608855 29.695754273703788
412 176.94412670704457 23.87799942042325
413 176.52744811336515 24.374941558999403
414 180.284928061239 24.354518398658453
415 181.01211832817177 26.106545480603174
416 176.93934854713297 26.263643709957147
417 180.78956637178544 25.398522387294214
418 180.48054712681113 32.229945232767484
419 183.93978214898988 27.257649184772706
420 183.03499389790187 27.61228819873223
421 180.58755124461737 23.016983040337543
422 179.48795268857154 24.89706624410753
423 188.0305913764506 30.797302380107695
424 183.56202173881715 28.05868125712802
425 178.69971605984432 27.830996460722613
426 183.85934406850728 31.138260993378175
427 181.65825529888534 27.12077941616597
428 181.92648097483692 29.932817992551183
429 181.2729619719133 31.74576382311401
430 178.8797096933069 27.137279697922068
431 181.5764118131254 22.365306471693795
432 181.8140140412393 29.05834995012555
433 180.2336582928236 23.690502714099363
434 177.11919805369251 24.877871460232715
435 178.76846851409059 21.01167766346389
436 177.59261194530873 27.919606068464237
437 176.75895864166085 25.426612260132202
438 182.97169860657135 27.25715015137481
439 186.12863643928694 29.518474945490787
440 183.06940255200067 26.142035702680783
441 183.00324641396537 28.262376865731618
442 178.84861450183612 25.244077079265697
443 178.07904857347742 25.08344974217337
444 179.5548313486018 27.32399896961566
445 181.77318009342056 28.954955332346554
446 180.7441273107641 24.72632055911923
447 183.10795284897526 27.959509619789113
448 179.1401631777283 25.48281870964439
449 182.00871523117164 26.197892261133358
450 183.08843969253212 27.96806948266537
451 181.77689719187532 26.334196650846483
452 184.45529050367668 29.66706266189719
453 186.39795684024836 29.40560822043106
454 182.7201576821167 33.53479653652335
455 187.953214495233 32.04829565549482
456 183.5701734106154 31.944607319665703
457 180.14506102124545 29.84658840894845
458 183.1321603918301 30.597216746282047
459 180.21711462217326 25.966648439548806
460 184.12809632267084 28.800350840492072
461 183.58313053222335 28.326746050721137
462 187.57213367463316 27.41260094183861
463 187.9423007794542 32.344264721269525
464 187.35927478963578 29.908478445192348
465 182.49045095197584 30.041529027978566
466 185.009445563964 26.683262480943007
467 184.89609556190388 25.68432549005198
468 183.33558361948826 29.293903102981766
469 183.7094511679929 28.42701620751638
470 187.82574722467353 29.23737763914077
471 178.28602756637352 30.44282245361949
472 183.23918475392807 32.11185482009974
473 184.62781688011117 29.163507993565734
474 184.24009007634982 27.80101123638724
475 185.7542464984956 29.917877981798163
476 185.38983553555502 30.974216016502794
477 186.0474164764526 29.73502784052252
478 186.75834999154443 33.22764039834017
479 185.5010222866137 28.655951340974003
480 188.98176281875212 30.976536286938327
481 183.46602398375677 27.588016343730693
482 186.64744043306797 30.700146115698903
483 188.27719355737327 28.541457730522925
484 185.5175766494009 27.821304834477953
485 186.94825221498974 30.698348919996945
486 184.29600941054053 30.72851604776829
487 189.79658744251952 30.99715463786595
488 185.57547087804159 29.140828207166788
489 194.7074256944113 31.065978341278914
490 189.75948812854375 29.81248689200563
491 184.28007167170728 27.760277149414346
492 185.69431838307906 30.865950792936175
493 188.3623895633908 28.21960851372089
494 192.39379834877388 31.673298366841514
495 186.81701336825716 27.930238318197997
496 188.30090454043494 33.72552504461381
497 188.73997758698653 32.28197458288105
498 188.75374581441093 28.396133742832305


==> data/rq1/ft/hwl.txt <==
i m s
0 33.853679117204976 15.262221813692603
1 31.003107818777494 15.334293887287666
2 41.79725280199256 23.50315391138599
3 52.37384658323735 21.254680864806712
4 52.32541751890659 26.406556996115345
5 43.03201658918415 14.72132766373526
6 51.01740484041484 8.799787116210249
7 58.84707494714788 23.780470792027383
8 66.64609506711332 20.296393577129844
9 69.40236403650576 17.96023146729825
10 64.93491031503194 26.793135424856803
11 63.39354530494084 16.806172783611736
12 61.97414248850462 20.848835581317115
13 69.77009512664343 21.334777215470513
14 75.82855522693865 16.91678771832974
15 79.83143678781519 28.8185045408792
16 86.26427074851321 27.46252715582217
17 84.77917498184367 38.97286096662114
18 97.75412901672823 26.669466910754444
19 102.01409941011744 30.047528161619173
20 95.79663181551514 29.640339691821623
21 103.40854244168376 31.53802753847568
22 107.2608409586076 26.170895233288373
23 117.61177171605682 46.69111742482287
24 124.08051713803343 43.964222749063445
25 112.81948805348505 37.4763747086197
26 123.14493089886301 38.1352371284104
27 120.75718028086217 31.40528222606019
28 125.72893893636194 42.40640806933992
29 135.31435930452082 46.959275774491786
30 128.9372942318432 37.86627252379573
31 136.9067617174765 54.47236462845777
32 132.42683094533592 48.777738528166104
33 141.4830721363587 42.48649027408392
34 148.23845772636884 45.07396940419736
35 144.40619015514102 48.26076672039732
36 144.97152047637348 53.88046822191751
37 155.45504782551785 52.0701298581596
38 147.61959811741215 39.833911276652245
39 148.24443784773476 41.1848725249624
40 166.21713578251328 43.2039324936096
41 154.6476474890211 53.61362469331175
42 171.38384013297787 52.301303671810125
43 164.35838434424355 59.431010249395655
44 163.02946736615502 59.75428015408888
45 171.16915098015423 44.41800123902896
46 169.02084232953393 45.07354137656907
47 165.1585240285826 49.47559391517508
48 168.49905153011338 50.93050068809271
49 171.4226098941294 46.36882712426178
50 171.13146437013654 47.627666183675885
51 179.30205617172442 49.204755505913475
52 182.15670230693104 52.642781404379605
53 175.22929736676377 41.286823697916915
54 174.24997662870703 55.274931691500655
55 172.71698446129093 50.744191629330714
56 176.47311610683775 47.28849504346124
57 180.94563275796435 45.61773169814304
58 177.57498001644242 47.59437763156032
59 180.1235023641385 48.91435494070138
60 176.15513214732283 55.5532386903395
61 178.65790975335614 46.64974408280052
62 180.37248188855023 43.4775787807788
63 181.16491068429764 52.01111001980236
64 180.32236316380892 51.22679133139579
65 184.99592878878283 48.83308571751475
66 186.6094113148228 50.87548991396691
67 183.232519333846 46.9368823362218
68 186.79774750123116 48.618654755689164
69 179.37112266601713 45.61321534175435
70 188.96027040033573 51.77031671575594
71 186.71634536605657 45.19685895700666
72 185.9937953188276 56.3749433497816
73 189.78371719315595 50.55679800044743
74 190.2051139126546 46.90772472777809
75 189.74118158108598 56.99809626514968
76 190.01231033120655 50.48657668146344
77 192.4139945741469 52.872386197408424
78 189.2514447917353 52.07388614029041
79 190.0159225173789 62.945996840708865
80 193.9222132639564 60.574398378320645
81 197.0926755220415 58.612483093562204
82 192.71194521995122 53.79757679906541
83 197.63593128872603 62.18890764021473
84 190.5335845395695 52.55838165276115
85 198.04108403749066 58.133651023937524
86 194.63871625603002 54.930911031703765
87 185.14729387541223 56.757029711159475
88 193.3032450610235 56.656006524240226
89 190.7404668059346 57.61614495136011
90 190.02931299545094 55.003005299762606
91 193.85892912590344 56.455882249739226
92 198.2566021337107 59.18870256691093
93 194.3642368941579 64.19214489509628
94 196.6056162031115 56.51172139352538
95 194.22468526757513 56.494377489493395
96 196.79933399701048 55.124900729708145
97 194.29301856399286 53.031854644767584
98 198.80327846059214 54.975629614338224
99 194.63896847625563 59.54890929073865
100 200.40031138046342 64.65518009709179
101 199.81212729329246 54.54443691974584
102 189.90541631110216 59.41066191775806
103 195.0815835281069 57.62824880596353
104 196.81373442094798 56.326330877689394
105 196.6162399553688 57.22378979211723
106 199.64494106589603 60.2447975589939
107 194.62908450491918 59.52364736550796
108 195.79298573044898 57.118857945437426
109 199.53635223271033 54.594733764136734
110 197.6421483207571 57.294279602050466
111 198.5214586213453 61.36739028625176
112 193.9388105677789 56.7312807505781
113 198.8651770956843 59.5213798208353
114 199.28044144087053 56.1109116586196
115 191.42574499807517 57.258414119614734
116 194.46865128741268 61.44165935458946
117 192.47125020259355 59.43717550510324
118 195.3649272187904 59.76309141142814
119 193.17449249185833 58.50201912875042
120 192.13821127486074 59.42320102938364
121 199.95555476413128 52.05058538139615
122 189.8446857311687 50.77431782456482
123 199.9354021441846 58.07409739760437
124 201.4138064016829 53.221188843567155
125 200.79858960371757 58.4118118838402
126 197.39362705336998 64.05278396660498
127 199.38356734766097 54.83370051580641
128 202.4582385271121 59.69535882623185
129 199.46236011377647 56.64460973067609
130 215.8053493606596 63.24933405653785
131 210.61315335122322 56.33853967528525
132 201.50719624650065 59.37223701487189
133 201.4983269291866 55.25269906599402
134 210.6114358343948 63.781997824745005
135 206.74805805643814 59.14833817008264
136 207.64663989232818 55.68792270702304
137 207.19860024239347 63.3476040498788
138 211.63606006855085 59.527620580735395
139 207.76366249279485 57.40507295372787
140 207.26458289846732 59.618229943872315
141 209.03528269623297 57.76333828401489
142 208.23345048941013 58.66092735026706
143 213.03518774426266 56.49702156433681
144 209.95702101002308 56.102212349789056
145 207.31602824011216 56.8729862250723
146 217.6376750223516 58.51738141656697
147 218.75689865662767 64.45703966250987
148 210.10654822707707 61.656027423671716
149 217.20671747940727 62.549787427660206
150 210.0459278323314 66.57698119424501
151 214.13305836532305 58.011817291642075
152 217.40711100627482 63.4187114213323
153 209.94407810797824 65.07666327851233
154 215.04203242110356 62.61895628046381
155 216.70284379621452 63.48702216806725
156 213.93613393310926 57.599595040141885
157 214.02009922674696 60.25958112266816
158 214.0166937494444 69.34317996879341
159 218.7487240740532 63.7783354597666
160 212.23752103786683 66.88476201565793
161 221.97845604454355 63.919310173074535
162 213.4250390392449 62.58619983127384
163 218.22492043351 64.50280534901428
164 212.72201359251721 64.10245780270013
165 216.77984512368 62.214014178984364
166 220.6972232295684 71.01129332169334
167 217.83727763162443 67.08141743651042
168 222.1003515241601 74.35439668928045
169 219.354821442622 62.710269826217704
170 214.7674405359735 61.709950739723475
171 224.97191304846115 60.02303761122946
172 214.51232815437498 66.58960132234034
173 216.49492369387858 64.40069864610352
174 212.82564243087867 69.33282612302366
175 214.24634940488536 62.43436468973973
176 215.79743648412824 62.02060435059457
177 220.60206360111297 67.49165771795616
178 225.77545148593305 64.2998482718307
179 218.7045082116029 65.82295120011837
180 220.17150216891588 63.81673916132512
181 222.40924150495317 66.12305386100185
182 217.7813202421965 75.36391721088162
183 220.38747666617428 62.35888080359578
184 218.37139371518523 69.0739294310783
185 222.02147354416448 64.47784722942615
186 221.43492848476671 63.091356064876834
187 216.98682260032825 64.61149927749163
188 217.79334339251528 67.04699146049872
189 223.84638333899358 62.400419081130615
190 219.2906776758793 67.29882677624758
191 220.61967430027818 69.11335589256811
192 220.15123896806668 63.416074640915866
193 226.22619036569932 65.4639027583318
194 225.726892419875 63.49073578355623
195 226.1378264725493 65.8616924470555
196 222.00971528646042 72.27630150036806
197 220.76504282680563 65.9917724533833
198 224.67872626498814 64.10327374271857
199 219.21981183477865 60.252222119352275
200 227.48529810554516 70.17555496130308
201 219.87092670889888 61.905291914213734
202 226.2424268504166 70.52942325890086
203 223.63630300557966 63.61416211626949
204 217.08225136216043 65.00648096819724
205 223.135683796061 63.95115450787601
206 221.85030368919578 62.81296253218105
207 229.29970311750384 61.00775817796658
208 223.10623077503223 64.84706184908782
209 225.99226864310572 68.06589946141061
210 226.00721366283588 61.811294951555105
211 227.86721633433658 62.74854518146737
212 219.93332675783205 70.16752128801666
213 221.7240200573714 68.26467544478845
214 231.84457232494265 63.595797266575104
215 225.13428720411403 66.00052352460818
216 224.4122987336234 66.1297106551518
217 226.77692630071016 67.9146741900497
218 226.7357148000548 63.769199046358644
219 225.7253264177877 64.26814042470332
220 229.85945861075803 67.55701209820928
221 223.5509522776947 64.40901253658595
222 228.3940216765588 67.59880181597718
223 224.0606824651208 66.68697993620844
224 224.61232471295585 67.69809009273187
225 222.5707037635763 63.51593961709244
226 216.52163826152355 66.65775080879102
227 229.0055823111908 66.34486212374671
228 220.72435667083863 64.27312296026118
229 225.80833326389637 63.58935366859788
230 225.20783983205206 63.165817228845654
231 219.79463469248807 65.95559910817673
232 222.54752405439064 64.27396815507144
233 222.81437575009895 65.39059375611362
234 223.82297915614018 67.98006040900414
235 222.67142392928773 64.50569120333427
236 225.6577273885326 61.41262985970397
237 228.7100792154848 68.45636474790179
238 230.51583201389795 67.01590045368225
239 225.0329058408729 70.36667862260994
240 226.8988448688608 64.01833002504719
241 230.21486759680315 66.22604782391831
242 224.5134913520651 65.33152399899882
243 223.8375622389649 64.62832219532032
244 227.6384808500934 68.74948391391486
245 223.59484541683955 68.44846427660038
246 226.4341847920162 67.53390323545703
247 220.55690554564694 67.1553031944166
248 225.11743979826377 61.42207009740817
249 222.42129843720758 67.46707678794783
250 227.60789584897105 71.19740822524763
251 222.94796462242124 66.02346505775134
252 224.79550407192406 67.23439377320898
253 227.9744472879463 67.73097713251079
254 224.53104854591888 71.87933533314873
255 225.53959122598127 70.66344292966787
256 226.08459049319032 64.06230557137218
257 228.2658536207069 67.41947877461564
258 220.4844054922521 62.17547581045944
259 234.1267125290886 64.69490346852216
260 224.61869485687652 63.60288625846561
261 229.17555964091747 66.62606707014882
262 231.2419699852709 70.2028930497627
263 224.36316852073605 61.578103264862726
264 224.91318301606753 67.99847141309284
265 231.66343031056135 64.64423206983
266 221.5932249026123 66.35252634349878
267 225.48887520193017 63.58031419298535
268 226.2319318447923 64.87662544766197
269 225.05751668085549 63.90549783631763
270 220.72984912043438 67.24614649904007
271 227.13984111800966 65.78532373785112
272 228.42626469024057 68.72530105682051
273 226.0523795149977 69.7517688429905
274 225.7723194205295 62.578309492515274
275 224.47908993874847 64.19660847096269
276 225.74181868110637 69.65185249609608
277 227.32551516920086 71.93759979790892
278 226.6023775545832 59.68883136004605
279 224.65403511913178 66.55618744856905
280 222.6000810589714 70.0272936034043
281 221.82521846046023 68.46788366156198
282 225.44508422771997 70.63542191720268
283 227.09623890326458 69.93328980771605
284 222.8087690407528 67.51893816036612
285 220.91684859316257 67.14610100984066
286 224.49960094385284 67.03220421615549
287 231.36141013187043 64.31503774883049
288 224.1994910951311 68.53631295974935
289 231.22582595002032 66.1053025770391
290 229.089334647736 71.00846314025199
291 222.5596129445827 70.7223575973805
292 228.075378770491 66.56782751123971
293 224.64419696456326 66.98379748915329
294 227.42638455819014 70.41002639138644
295 229.1909128551652 71.16985199962569
296 228.86688859968368 64.70958760180729
297 229.78402948237004 65.60774538176452
298 230.21274591114312 71.49295227558622
299 230.9480863923563 65.3466105384705
300 226.8556157365712 65.7094726935687
301 229.21934129878736 66.68155780114877
302 226.62295470799432 70.84569297651214
303 226.72066659301927 63.479019833304285
304 223.93500110510053 69.56236222763067
305 231.76547883201266 65.65611608250296
306 224.45406318089732 68.71310505394179
307 228.7475842180641 66.66139745925842
308 232.20453196377943 65.82719173526439
309 230.2436832718517 65.58046716011974
310 230.41912334766204 70.0670963136185
311 230.6232366228644 68.64783879422076
312 229.6914509865691 68.98749054085636
313 229.47954134278712 67.50372591018409
314 228.209662764192 65.89134822804877
315 227.74919584101676 66.3975289879229
316 230.4557250478948 66.57483369053243
317 232.41373396737944 67.81494156970072
318 228.7902146308038 66.48439107653613
319 237.34259011792446 67.96528437619924
320 233.2595723429337 63.37259325093967
321 231.23649224968798 67.21508134986632
322 227.46000829897525 69.04524737974275
323 230.80364921785016 65.1458209323939
324 230.38251187486517 66.97832538536355
325 229.26983124315808 65.76240948529559
326 229.30946587006684 67.67056485607242
327 231.09485980527006 71.42173967605333
328 230.51825158189044 63.89294878574515
329 230.02062596855586 62.50958214754663
330 230.11330981766991 67.70538610984191
331 226.53197405687297 68.43357616820653
332 230.4555176567072 65.51228001767993
333 233.85375477169458 67.47442319164577
334 227.26129806255875 65.82970054434679
335 235.02954223475518 62.253175770753124
336 228.70223920869603 65.481783029165
337 228.71703842707294 66.57175396008705
338 230.45299994738008 60.454209159660245
339 232.90348498323297 62.49921432911027
340 226.46820374935754 62.79852102641597
341 230.95313698183276 67.61593630074303
342 233.9510554497093 67.53790028502245
343 229.3706814984872 65.22685942468704
344 233.04756049087436 67.60174910352377
345 227.2693516999916 65.70399603751069
346 232.52047555216046 64.48495200254258
347 232.84260947244866 61.23284241175539
348 231.2600130887669 67.1417429226234
349 231.53988059510374 68.2612812326592
350 230.8220444739987 66.46956791225419
351 233.41889707308937 62.808220338281096
352 231.68800698788647 64.5309260445927
353 232.72847212083775 65.35354118433854
354 230.33782268634573 70.04123125158567
355 233.06048459829816 69.1987810554125
356 234.15951794497187 67.3918103903851
357 230.2796310752391 63.66171703544743
358 231.20705382771695 68.2029167285537
359 231.00758410248537 67.7592385763272
360 228.12917777841398 64.37298677863157
361 237.77226796884673 68.75206668872113
362 227.92991586212935 66.47456788441374
363 227.89705878270848 64.07050797697781
364 232.0012987095792 67.81843033438896
365 233.30842784304815 67.21371143598249
366 228.39500747134153 63.982586119533906
367 233.04913314215122 71.51595821402287
368 227.3673425559778 67.3854793749936
369 227.7169878416693 68.85649155852732
370 232.73073295744535 67.3724461908424
371 224.38513907127012 62.731810224301285
372 228.79275834337682 64.46214249171915
373 232.00152227556237 64.47703212591131
374 234.29243099875902 68.5279066274836
375 231.6095138235276 68.22519051750251
376 229.76331415247245 66.42425910551601
377 230.84488805342295 64.51071160751235
378 232.64921135544273 66.63950830972725
379 235.7403802237659 66.01634119723796
380 227.17196377653485 66.13733658093425
381 231.43725732254416 69.95866259175601
382 226.9832189921596 68.50544036533908
383 236.90872268758426 72.05499240392899
384 235.01495112649908 74.99224878714115
385 228.30649627326244 69.08418411613987
386 234.22392569898187 67.39333431345736
387 232.19381600942688 69.84352632054451
388 229.22322382983035 68.79681630321932
389 228.23028262274178 67.40808975125915
390 231.64019729230063 68.87944196903662
391 227.76610514610388 65.30032869629837
392 231.5069652807881 68.384535954678
393 231.34106258140486 69.46895034977057
394 232.1318629237756 68.5100352736494
395 229.09176042675622 69.26799594179775
396 231.51406422009381 72.30857587364255
397 231.25746294367036 69.37306495069782
398 232.12481501589247 69.53927883491575
399 234.01812439020426 71.66069974991582
400 235.1706120668745 63.34934442748197
401 230.08304781346564 71.76057449068594
402 235.86046505926112 62.32569856915648
403 229.97124700979938 68.8003156587376
404 231.1639668100864 63.95449119721343
405 230.13974292815197 64.62513049260083
406 228.4693608367655 68.20609694575302
407 226.36744063808692 69.956511374641
408 230.06160565244886 66.70386386166545
409 234.28929728970485 65.45102922788004
410 231.0404992263072 65.74890419725577
411 228.54118328370305 67.16848334989375
412 234.91738397434088 63.64727226018613
413 230.75106396431323 64.9440047771899
414 232.52611545357007 62.58516476429374
415 227.21998467938846 69.96942913763851
416 237.6297583022424 72.30975267078664
417 237.08670387213436 67.87981598462801
418 236.80130137395918 69.05939733014725
419 234.92308663714397 68.66908852779018
420 230.84514034956732 65.31318056608586
421 230.80451776321206 63.76142155899807
422 239.48053259401718 64.7884887627639
423 239.87285512952002 66.21713581546648
424 228.56077255270276 67.53851165524854
425 231.18743380149544 71.25326075625414
426 230.25049061105247 67.76408762225455
427 231.36534930846466 67.32180283377537
428 234.51899642094614 67.45695631877894
429 231.48310708821631 69.74613608225411
430 232.4137917194812 67.26672955015663
431 231.986487303889 65.56526660450517
432 235.54365657660028 65.50938796858404
433 230.4835898502916 66.88001082982368
434 235.31959601166287 62.81695969277326
435 232.99977562517634 65.64620459403321
436 230.94317667010932 69.09474072724731
437 229.6378585423694 62.72591244133372
438 230.30143164102668 63.12064110193863
439 229.47881445664476 62.961098724600554
440 232.1467686239166 64.69809479642977
441 228.8711922048998 60.69615155855924
442 230.66769268944344 70.39759066823248
443 231.45236881337377 64.72664885313576
444 232.16592027310895 70.3894539644278
445 234.19516771900606 60.92660907084464
446 232.55914714170916 69.0854371582243
447 234.69645475725338 65.86378212314925
448 229.54363087435686 69.53995439043818
449 232.05247225663646 65.48539004953706
450 232.78801596109133 66.99304140556394
451 234.3434433711196 66.90563858249105
452 233.78380980822004 68.93243888331929
453 234.30880856908425 65.54301516344344
454 233.9283202181842 66.26472598689662
455 232.11223572149197 65.74132611336871
456 231.51581696033372 65.44739718749652
457 236.62555377822628 67.59980694403308
458 236.4251627178009 65.44266290524263
459 226.95607097973033 65.61793387523572
460 229.38815773045644 67.39046675023812
461 230.99564835682332 59.24854593013068
462 233.69526067454677 66.9643168164569
463 231.7377686551735 69.01372644020884
464 231.9885097292036 70.61346208316286
465 231.30566738177677 67.19602060820607
466 231.09707384462072 70.47278794917702
467 230.75025556327014 64.00718263938576
468 233.29262576051718 71.57398435711399
469 235.65098247247124 70.0097370978241
470 232.72637050356872 68.99714277912246
471 233.90959217445848 65.7534291536878
472 229.8184246376687 66.014700687364
473 232.41944359839917 66.46263291714232
474 231.39958746151638 66.15685909019798
475 232.88584017944555 73.46033251026752
476 238.0981393358144 68.71840605873857
477 232.46639487843973 68.55378951230053
478 234.49961261102695 62.883262460661015
479 229.47854323202426 68.44434893068903
480 234.50100637163428 68.66550193890731
481 231.6885318969318 70.32836640588724
482 236.46451420815362 64.63860672471438
483 229.66439193960431 67.90546190606116
484 233.6659350641675 67.72646210468318
485 232.3051916479685 68.88377154202253
486 237.0888458226434 63.84096119797879
487 231.2607582533949 65.01339427094922
488 237.17097607105174 66.62209566163033
489 231.62520406338362 65.0591066194745
490 237.19952249666272 70.08673412373348
491 233.86950325112707 61.044729677631246
492 232.84517988081421 69.36763324685742
493 228.49027869860885 67.94245944247666
494 231.73125208597315 63.60151568144684
495 236.87313460992664 68.40558212477444
496 237.2411183296229 68.65365193323721
497 236.07882788564558 66.30272003833774
498 232.73378793258743 67.82050909286318


==> data/rq1/ft/hwm.txt <==
i m s
0 38.515401251970204 5.333164271411078
1 39.551179515870466 12.088100107605912
2 38.2126084143717 10.431372448612613
3 42.056109260001385 6.62199613361273
4 43.428490195087925 7.040867044090809
5 40.41666441662208 9.374516786982777
6 49.80031046049371 8.546687600778537
7 44.86152471729605 8.273166750675848
8 43.55890008482251 7.762195538532781
9 49.13039999636876 7.5767726742454675
10 47.597124567044915 7.5364309821325906
11 54.59372778484958 12.973067020337544
12 54.31180277036286 13.58909356114134
13 58.89061755128573 9.540498188914189
14 59.71747863083166 13.071321978777444
15 59.472588128398534 9.756437631635404
16 63.01690543964744 12.67836635116279
17 69.1552403660381 13.142175407658575
18 72.76314715576108 11.619104558407491
19 62.79641910311661 12.376843630750493
20 66.09094079378806 8.892600053668012
21 65.99366419165854 10.427998989424987
22 71.52326349340777 20.420063658294374
23 67.5386989399747 16.36784327527141
24 69.98483198680431 12.272740923698647
25 72.35074425087096 9.179722563690417
26 78.59723921378766 13.934575814903969
27 79.8689981568021 16.64972273053853
28 83.35778180331769 14.422896923293521
29 82.75391636821365 12.380624827047987
30 82.78220290589466 13.992179142219934
31 90.73223568390662 14.727967980031345
32 88.56545488948218 14.008799464840587
33 88.66286380939218 12.539881091694314
34 89.12265474593512 11.779412286944668
35 96.55406021677955 13.703422707063119
36 99.22068735736943 19.28979804528403
37 99.7807719671353 10.862367296559032
38 101.52146282407867 17.143387190212177
39 96.24088026405741 12.281324288575792
40 95.15798298443737 11.901420755176208
41 103.4820465301816 15.795124180370507
42 100.70535826485134 10.679555010273415
43 104.65467089812353 12.266339068171769
44 100.50467582052626 13.772535500070763
45 102.58135192501143 18.334690635499108
46 106.00108469141612 10.523068925231478
47 110.5516116398101 17.324690726335266
48 104.98300498468919 8.872814352745834
49 110.08621407338273 13.208062786791425
50 105.77824788378044 14.06390758998649
51 105.81556104726583 12.434365475503546
52 107.89512768461148 12.607986832188624
53 107.65795737210283 6.412057639563338
54 117.17866413526417 13.42765939872241
55 113.9188680364944 11.940894181330552
56 114.26876499166467 9.539514326759754
57 111.53328052332775 10.670407555357544
58 118.94239778950241 9.792358660783831
59 115.7296426606628 11.477592573544918
60 113.26564421343588 13.117179455954895
61 116.02982178458146 11.866814957778242
62 119.6381576389753 11.724822369464038
63 117.37532702136616 10.310045719720918
64 117.21006932678117 7.923659854410611
65 121.05248126171082 17.12508251656039
66 114.1977303900513 11.000482550295882
67 117.52885011299925 6.7097418238068185
68 118.61041025222657 8.990915162829255
69 119.11942600820439 11.88097446460478
70 118.80683137274539 12.682905970189033
71 122.42225941382098 7.483883222876387
72 123.70953738188882 7.676503970520873
73 122.52343094887885 9.527422597818047
74 128.79194309900456 9.658103850460794
75 123.16448541994009 12.859474298760185
76 126.23110938905249 16.15083299017763
77 121.29811253308817 11.645940752588526
78 129.37280446553544 10.061393800462646
79 129.96258234238084 16.341137440260457
80 123.31134803906585 12.522896037192872
81 124.24264118358408 7.673378777010785
82 126.25556851676647 7.924113287356281
83 124.30863906260001 12.384432907564905
84 130.6174591043569 15.716932384846722
85 126.87139351577412 11.709691065331393
86 131.27348733406345 9.071112774514377
87 127.58153526529097 12.337896408218588
88 126.15210260846695 14.077043970740496
89 124.84324951538402 11.993513059704439
90 127.31993749813871 11.993217435596812
91 126.38743252318609 9.639031213598374
92 126.73986908883819 16.23558898485029
93 120.55424759074943 11.711060319413646
94 127.0968043751499 10.367580911087119
95 129.1888257001819 9.855687895131386
96 133.26909175057648 12.996685425039162
97 136.14974595788607 10.52429751042777
98 130.1344043164553 7.6730879203983475
99 133.83975248605034 10.690947840943439
100 134.07734443756812 15.236219037207677
101 140.75222908505376 9.481532899137257
102 131.73701386722968 9.03006894056834
103 138.29632084312215 9.402654119910816
104 134.83562892587386 9.728909790384098
105 139.5873509850197 10.236924905585612
106 138.51904036425634 7.652344095582391
107 135.69700139982007 7.745242131192614
108 139.4384666084985 11.52037485043632
109 137.62600423980984 12.695485858637083
110 141.93778924522084 12.59472585286068
111 140.39281538047783 7.618008904841747
112 142.4357404948253 5.138324390228947
113 143.9527143368769 7.465699420971745
114 145.08232233554662 9.584897498049715
115 140.36265519579584 10.119543280907257
116 140.56502982404785 9.605766540216743
117 142.51494175593012 10.289030588731142
118 139.27712109316604 11.125866472569701
119 143.30014349290596 9.12596172307251
120 145.8107185099147 10.82096482338038
121 145.76524578165558 13.991277770937065
122 143.48142887588955 8.62467721172045
123 146.50104409261547 9.929567430855007
124 141.4785488727392 9.106383829981395
125 144.9975993201472 11.607573554366827
126 139.49239818834732 8.501447669076525
127 144.47966605095118 8.410067919411786
128 151.73872755411685 10.864187804777238
129 149.4417092105957 12.680439903155046
130 149.0405303543933 14.317392765870396
131 147.46575268723572 12.744131529921185
132 144.88915719626263 9.127090194615743
133 143.6107855614796 8.335306170769073
134 151.34807214384338 12.662310696432527
135 146.66054643392764 14.244400617157945
136 149.77013107828176 12.59408587205441
137 143.70152144000284 14.157977473402966
138 150.70113352248387 12.563365334267154
139 150.14684121197396 14.50921419954856
140 145.645619443149 9.826103078105945
141 148.78026958742993 15.926535004322028
142 150.58382291398638 10.183895183686182
143 151.69150768515718 9.034833007137133
144 152.13854534576836 10.57682973736149
145 150.45934564175943 9.25579476936728
146 155.46098252645626 7.646374424572855
147 155.48201478554515 13.316943252040598
148 149.36793577268782 11.568733021128423
149 152.69078431453403 12.472965681737808
150 152.95319014124092 14.168901882722187
151 148.2245233025414 12.276979694794692
152 149.8193825002367 11.739087399535023
153 150.37828650709739 8.8199322216351
154 152.68556788257405 12.150703124122609
155 157.80924375777911 8.587235504455409
156 158.20770143234122 9.406219026849909
157 152.17111526616918 10.088554747393342
158 153.30732431239932 10.496895560046829
159 149.3836652820969 7.703853312103963
160 156.1539806613529 10.675652140273073
161 152.6222491249522 8.929535282004224
162 154.4782621354995 9.759799165332577
163 154.68191346042528 11.228562887139399
164 154.25994624477974 14.237640291061092
165 154.89372280373712 13.918737626005731
166 157.36604870681924 8.936699375584721
167 151.21754408867235 9.939095728442783
168 155.5279983983201 10.250520613398011
169 153.10489583242537 10.440342012236277
170 155.599035595775 16.15797703305664
171 159.10628782096836 16.24269916143139
172 160.4209395906922 9.494210661689028
173 149.6658182203701 11.726992717848304
174 157.5177878402729 11.219270644619911
175 157.10379784478454 10.728279223552978
176 152.7574548685059 11.894923511164468
177 159.00794738233736 12.403364226945655
178 160.7901953887594 12.934320363029283
179 153.18229797410825 11.482431591325163
180 151.68705622163253 10.688685183481876
181 156.00637351325196 10.676355711796768
182 160.23596410466868 17.404221904912053
183 161.10629521607962 21.476515276910497
184 157.0763702620862 11.1858031203825
185 156.06977032281932 12.225053915568726
186 157.2179817974576 17.839730407105915
187 156.70919395609212 15.992400510248853
188 165.01255051797835 15.861224552845664
189 160.74870998732416 9.883892634446559
190 163.0703027240375 18.06101085826823
191 158.539578940608 7.731023327736783
192 161.90082499924316 12.613069203379982
193 156.0870293396051 5.965391679385726
194 159.40483300592823 9.367271530849386
195 160.01752824058374 7.298949808632714
196 160.73914903464583 12.83771630333931
197 160.2625562544015 10.688816900709504
198 162.72131092865786 15.460799365781892
199 159.0052398230383 8.317487344967851
200 157.2477684397706 8.856489360164582
201 158.69121734977088 8.188195100401485
202 162.48684892723494 10.025421703715196
203 158.04801142037692 13.422000083580594
204 158.98464935458907 7.982763517264948
205 162.87106756972724 11.893428959381248
206 157.06179590829274 11.340261171545073
207 156.14055817541947 9.909321643730395
208 159.2239628962961 11.635077165300748
209 161.40842508717597 11.346075363578743
210 155.86512608258448 12.805213690566845
211 161.08372926462917 8.058750873120863
212 155.78725936634825 7.2926971012157
213 157.1338002359418 8.007370842830927
214 160.71531880338907 10.355107275866168
215 158.58205867286642 11.735235036512666
216 159.39584116428472 11.087413373279858
217 154.68970808619972 10.924929975281152
218 156.82222312022165 12.398954924242263
219 159.41551829454025 11.301495547999153
220 161.51780482597047 8.658964151881934
221 160.42707970095327 10.334760998823011
222 160.6188736737748 10.014912790648939
223 159.11398188513618 8.14863699422161
224 159.65800640905198 9.295038962040813
225 158.08779360204585 11.575478885311352
226 160.94478670915268 9.868256959419044
227 163.87532670208557 9.667963927332908
228 162.22876619659158 12.507705300343435
229 160.1151014255945 10.502450343835225
230 157.86159924488524 9.874041634701532
231 163.34311676071547 14.158565495559156
232 157.5244880918238 6.737998764976115
233 162.15933637620998 11.662708101685832
234 160.86285153612965 10.063044368074472
235 159.76214538407066 8.45596728615884
236 167.59752767469726 9.721904308608702
237 165.26761653292002 10.742315236996028
238 167.69596135209267 14.609121816672651
239 160.60087134161276 13.06299863325273
240 162.61253875674024 8.51431652667968
241 163.5143441934296 8.251739336188406
242 166.16594867983179 10.907165184557392
243 165.6820163460081 14.630464335061008
244 161.28492370680888 9.74195612321819
245 165.59134562346463 10.572629783108278
246 163.9232968566883 10.855664778133539
247 160.72786159891731 13.172982075060325
248 164.58742546990206 10.362463209013338
249 165.2402139667378 13.270494050756922
250 167.69461498684726 8.95546262170186
251 163.28651735870332 9.878462948828842
252 166.42709325572628 9.211859444889999
253 163.34440438798836 9.58279177842091
254 167.39161857528384 12.3034927696713
255 160.6665661092764 12.306538138156721
256 159.7175308720788 8.350217661837853
257 162.1233839361216 11.117478032769665
258 166.1023008839877 9.945287825452159
259 161.70170921402328 10.405689055034612
260 164.49882406604627 16.11402300849864
261 166.7908204074396 12.272039065981161
262 161.18487006896757 5.84496730706589
263 162.59178283662698 7.314470923033769
264 163.16499552249513 13.529858115329388
265 167.58048211588297 12.45402745128709
266 163.6716072464197 7.008112463760374
267 164.14739524481578 13.485615824530301
268 168.12026463573585 8.977309833903133
269 167.83977596282486 12.673381744741897
270 165.14058023162514 10.192364206791297
271 163.1464264207822 9.621376567190255
272 165.2858986255197 12.363376166340062
273 165.45792881844054 12.08071897369007
274 166.65134614471054 12.531867953250428
275 163.0102659942605 11.87703976090521
276 164.31174871693298 9.860678958077571
277 168.52008215145162 14.983963835572187
278 163.43064971254648 10.717785290223695
279 168.3155038357297 9.424948003296388
280 166.9091677460639 14.094956892245124
281 166.58656651828326 9.128931920663033
282 166.76110424328036 8.957267196275179
283 166.5342023144278 7.1416267372071385
284 168.62680318739177 12.823593766148411
285 169.75147939156716 9.565392270378902
286 161.6572074530033 9.808073589672793
287 165.8566214058692 9.387781710118464
288 163.11005995883323 10.486374689905238
289 167.9301491432198 8.292894741033404
290 170.580720375328 9.59241276250138
291 167.35050185453028 9.445036413927387
292 167.8369466536401 8.954581509383292
293 168.2422819666565 10.824016929869957
294 170.2120673535788 11.91894910272174
295 167.8674340282317 12.040352149587429
296 163.85460359634868 8.68758905175464
297 164.7461467451838 12.11875337043771
298 166.0611257726088 7.539804864382214
299 166.0290533669811 4.7606827129299365
300 167.0934737566175 11.479246969716062
301 169.35349753363343 9.95513324543432
302 166.06495777152418 9.526783431073472
303 171.76467684654153 10.700279022543173
304 172.02036634216068 8.718737696266869
305 169.70550853380496 9.142208447029473
306 167.27248129109904 10.768146046548711
307 167.0188157138096 9.193350139647533
308 165.86246042754073 12.318866716258745
309 172.8552552358336 9.745746807219154
310 173.10319407622674 14.402147928622826
311 168.5054971346469 8.162352551425915
312 172.97561519396518 7.966555833041535
313 168.72540521519926 10.931618123585054
314 166.46886822576244 12.924031635976574
315 169.26828462022354 11.932269863030617
316 165.8079349160587 12.358924605038624
317 169.03049391097028 11.347211898903131
318 171.80382057988805 14.576486279793768
319 169.51000552156637 6.881426078319918
320 169.54691618532868 9.26936381771908
321 169.07807308561706 9.550311622987419
322 166.13421581817988 9.744432333872572
323 169.274422808838 10.395125005513627
324 166.03727471332843 6.955789310777066
325 168.02193712260518 8.250155043690466
326 170.17391237022346 9.631157248871068
327 171.5668098884592 11.087881320879994
328 169.03124384621736 13.394047538207062
329 169.7422064241848 8.296251725495594
330 170.41592206988798 10.000805304192983
331 172.67823492771703 16.07004512599392
332 168.69497172187994 8.837853460430727
333 167.08050198803204 9.481901168584987
334 171.0975514933739 9.529058854917103
335 168.8318756649491 12.658399625826661
336 166.66698469388098 13.734845792418175
337 167.12965410919824 11.98952472848903
338 171.66229420188614 13.03296224755612
339 168.93370291150012 9.74537197756418
340 171.1343438180216 11.842142563234718
341 172.69566150810311 11.885655506050027
342 174.5340431527132 16.806923346928482
343 166.60896243932243 11.549640853555962
344 171.74896665274207 8.210066179532921
345 167.42017856264033 10.654954051091806
346 168.97082668793334 11.906112837007699
347 169.4536571075151 15.01473593913704
348 168.36810868305105 13.748386401556255
349 163.46376581481584 12.405529113948434
350 164.8241069699242 11.42563509265698
351 170.25986890214253 11.23518251747113
352 166.44564823435405 10.637382242879225
353 171.07885296691987 11.869914253833233
354 173.90649210465938 16.73199772267275
355 171.74015115734068 16.493087079887964
356 171.8694109801877 10.37894617091632
357 173.55582491681596 12.075982357956867
358 170.1134027581616 11.203714761456778
359 172.10868622200002 14.550679599535458
360 171.0024622568999 12.92436822112918
361 170.9377350933437 14.870942534070759
362 172.317883607668 12.66851612081252
363 171.64451274526544 13.737182493111792
364 166.1749520597457 12.337376175434912
365 173.42505155737524 13.273999668019794
366 171.14705493659136 11.902031626243888
367 172.1733939373793 9.847106357652965
368 169.47909634418227 10.941675612497491
369 170.71404894898316 12.165256493406716
370 167.21051717423103 12.472066676717434
371 171.46908905185052 11.794183391136416
372 170.70651816550202 14.062664426275065
373 168.605775332438 13.15024754377881
374 171.6798729371954 10.94925622946667
375 175.2300856333673 13.304405394446292
376 171.00944540975382 9.639227812331573
377 173.40987455378524 10.32600162922667
378 173.45973798759798 17.494471380307626
379 173.13911733190488 16.031045875421757
380 172.5674221142163 13.848020592780221
381 168.22613521399495 13.206174882689817
382 170.76453474018643 9.113643877686393
383 171.3139344962393 12.279011130699834
384 169.46621594111792 11.74939186220654
385 171.6893341460274 14.860493363098477
386 175.73405374635905 8.327664986650563
387 170.0399863616349 11.991999005843242
388 172.2606158356682 12.425954849112696
389 174.95770107000155 11.917657994217565
390 170.81387356675253 13.44610556600353
391 173.30598237948143 11.321618762614076
392 172.25188698234123 9.815719742648579
393 173.68252380911463 16.05598141237931
394 170.92273632193434 10.519108933316797
395 170.20897208254365 14.177792376583984
396 171.691331546522 12.724074291322975
397 171.53469188272697 6.408453452079813
398 176.21842872530857 17.079552688647496
399 172.88395118991008 11.117320354237437
400 168.89558114495168 9.535107439916343
401 169.98908305132653 14.5092421952471
402 166.62677183984985 12.658199573871135
403 171.16539226301285 12.938678200496437
404 176.1251918558323 12.437134489502682
405 172.1940934047903 12.126305181782902
406 172.8128783282674 14.581669598969507
407 173.73069033840244 13.100473647215086
408 173.91272865818618 15.099759508494653
409 176.4457810437293 19.903457716875188
410 172.07975863463292 16.0244101326931
411 166.87856699930634 10.220394620192131
412 173.34065446528408 9.894506164770087
413 175.73774436391048 16.376299792954324
414 173.8018805841396 10.434259274166198
415 170.96766286393745 12.4666893749198
416 178.88277979829687 16.277109419248706
417 173.12961263204323 14.436777432566902
418 170.3512479092096 13.056948897426102
419 168.89412856493715 10.977155427299772
420 170.48511384966167 11.947180856518125
421 173.77816751318483 12.33304145773914
422 175.220203255464 16.937362258023285
423 171.10231879356905 13.002932820977893
424 170.45688848346944 12.558080123347303
425 174.2669668612152 20.546074196778388
426 172.84816674134657 13.798276382268712
427 172.71504740741648 15.045492263976186
428 172.6413270761604 14.135445939842452
429 176.18710888078354 12.685888225721264
430 175.3569034146312 12.65480199796604
431 173.49812842977843 14.487885787239193
432 173.55989824897657 16.477370770272355
433 172.60478557168676 15.282939299732133
434 176.38767371063017 16.224271355055638
435 176.43838791320098 14.407383800929464
436 173.10151188346822 13.972251527617862
437 168.0929465073742 11.199073758184575
438 169.59926984347453 12.837556398445866
439 171.85255649721958 15.231853914477176
440 176.40395373269286 13.067919187840673
441 171.52669406657623 13.485570829064914
442 172.71158992378133 13.42975613240559
443 172.243173503145 10.526498616573894
444 177.2790528988632 15.638035376811318
445 171.14076549174948 13.140270021462468
446 177.8062089974788 11.177935908483553
447 178.56031375739488 14.46870498822961
448 174.34546143247786 14.53020601017596
449 172.46122675991944 12.975942879502659
450 177.05074725267383 16.8879088445368
451 174.74259204982056 15.836118380347305
452 174.12294929163085 10.744285966125908
453 173.505605279903 14.309840661300816
454 177.9074773493592 13.730252666999437
455 176.17271026821305 10.57813047177559
456 178.16594495218717 13.171834105749662
457 173.39477335148294 14.761445172404796
458 174.60490544689765 12.388835085312081
459 175.48120358817215 15.180829172782623
460 180.0447829881274 21.126711815785498
461 179.13971436814555 16.94934655524992
462 176.57834904818097 10.472318818353356
463 176.81724165580758 13.814359639888687
464 173.20334448638891 13.468313260170124
465 186.7897553899517 23.588647488583035
466 173.38772177413162 12.978605718462958
467 172.80502026383155 12.061179550943113
468 175.20478447509578 13.22288075461179
469 171.8544553145229 8.728775037178426
470 172.77390876491205 12.671038687989856
471 179.5246783004233 15.877517150171066
472 173.96467621924285 14.851818244701258
473 174.66314456605224 15.268273356031727
474 174.83684268893663 14.168191682612171
475 174.82105960840028 16.259798703415687
476 174.084508203316 15.488133264179705
477 173.82041279456465 17.438871888209142
478 177.38324423562298 15.451216499312185
479 178.49039838946305 10.346563479668152
480 180.27662964691916 14.515075152503298
481 179.52117415626918 14.780855889415497
482 176.07176409644126 12.66172362378488
483 174.31679800400508 14.450548602928867
484 181.86035369958194 16.85462938344186
485 175.75554096447644 14.349845136930647
486 173.73325786710708 15.50725806037481
487 177.30954565782935 16.98454889456788
488 181.1838526014247 18.15844166433569
489 177.16358143857872 13.9515158928288
490 178.05255311608408 13.754047376127073
491 174.93592697901784 14.009463079907183
492 176.13343829494787 13.144188478932348
493 176.29176999990557 17.27840352692139
494 175.97989609754376 11.371687255605487
495 178.9172118111308 10.047447182119768
496 174.82436414954051 14.921565205071229
497 173.87314014395298 15.184450505741612
498 181.17833467480958 14.113645825400905


==> data/rq1/ft/nbh.txt <==
i m s
0 91.04791271235538 23.418207456606567
1 83.85531608089727 13.82444976681235
2 102.22021794008819 23.148684501634165
3 105.52102712858009 26.208819029587964
4 110.98034471105571 42.470300113707665
5 123.51677174772404 41.0521309598604
6 130.46298182226442 33.27124859801059
7 159.5425777630128 37.43900980665961
8 156.09915013500537 19.775221482468652
9 162.03932504797632 26.08148980202127
10 176.06232280720914 40.995197230715654
11 168.2308754155519 48.725523028752434
12 185.5931152834898 43.972205485509676
13 213.38834358735485 50.253209652149295
14 192.54591762023298 38.94411304527427
15 221.15373916227227 49.760534693719165
16 232.15064942448402 52.99447020654142
17 223.85304421434594 46.54062713702697
18 241.23875543671238 48.49535407984199
19 242.81751153237474 32.25308931502111
20 241.92959700750015 48.67202177062533
21 242.67178086020175 44.28944894126605
22 240.26922031012919 48.114293584770444
23 253.2798084940718 60.13519405964849
24 262.1101438572924 35.7957807091043
25 258.19120686201506 33.74357626594465
26 274.9374852234499 21.42771480236939
27 274.12412735000737 30.54645543360403
28 276.03265085005415 18.94326840314406
29 267.32620599050443 24.407721747109843
30 267.6641168850873 24.460866242693022
31 293.1581698210011 23.79283626875815
32 280.70452620824113 28.112690838432925
33 305.0184497774383 32.89115755762922
34 294.6811370872471 15.17192615513736
35 285.49735989597644 23.33701036105562
36 297.349484794682 29.550247536446353
37 287.94351864638963 26.68504573456023
38 300.7058203347889 33.63625934553155
39 300.40090300280593 24.35492571600647
40 288.8547535785257 21.366868835438115
41 301.4383908534908 29.39805000793335
42 310.9606072531209 26.173987248714823
43 315.14014591208525 20.549958294830272
44 315.1847486366955 20.857514375976706
45 313.83953491416844 35.65521101053359
46 302.4504788300798 23.197449462627223
47 309.6995543764709 22.634926754451122
48 314.4068645153617 37.91460830961365
49 315.5555144832738 23.74784479475327
50 319.7238516016708 44.56085216736722
51 316.7813862647661 33.013011868126576
52 316.1207789274332 20.069992888531267
53 312.7217668991322 33.458118537790014
54 317.9819204945835 28.559209451275585
55 321.1936853618639 28.916711108124815
56 330.54058529622415 20.905423588892642
57 318.0942269552503 24.466935922098706
58 324.93503546546543 30.24866495340737
59 314.2830797029204 15.325532133819339
60 324.5974708100358 24.567399199511414
61 323.1355556840065 30.06309327113883
62 323.88630780406993 26.284130575835622
63 329.68508720880413 33.6111089603013
64 335.9134043190485 37.03786592953246
65 333.24344636838856 31.085128129933945
66 338.7018588150983 26.402353608694764
67 338.8624780859769 32.91946406696527
68 328.7336891339859 31.681264207559543
69 348.3790015811908 33.72773623659931
70 336.4705034824685 23.123550764033194
71 331.9021990168274 30.614567839224705
72 338.89731824806074 25.728603626088905
73 348.822286283809 23.476852345957912
74 340.6906891336015 32.42534371429538
75 350.1168914304553 33.34344275578469
76 342.2181842989118 33.46075432483323
77 355.2978269590562 49.645406224261514
78 349.2158490176105 35.49345610692918
79 348.136097651077 34.20219753906947
80 347.10894980534556 37.23096961946117
81 350.4175704383623 28.76014591390457
82 357.19360801449426 28.364735600216907
83 352.19742271744883 34.17727720177448
84 357.62961943640846 39.72676048535604
85 349.5388046344071 31.898255190430508
86 356.1766007933828 41.20624089347354
87 353.7807355461302 42.06997607756965
88 348.9789057226139 39.66892635844627
89 352.93795737250264 32.50978012044873
90 359.3228240857404 37.3900233152486
91 358.87547628055324 41.24344077008296
92 357.3203742579468 44.39058578989467
93 362.5096792340183 58.28197271060296
94 359.9942185769156 39.655837323348884
95 360.92686615742593 52.64233483863191
96 375.44451183403964 42.08838170282994
97 357.45896000085366 49.538840458223916
98 365.2432190939429 43.71400936047734
99 367.06607627803726 42.53584545123261
100 348.44297928670056 54.27554720121208
101 357.4513249358942 55.387656667818085
102 376.07993052308336 55.53225534943345
103 358.9455598581467 51.718260927756226
104 361.23180019777845 45.14795105138515
105 361.1895862782882 41.73380936487843
106 360.91306258869656 39.54169895215689
107 363.0217065005549 34.67172535002514
108 366.18372828532506 42.383993500035416
109 371.86854384853694 41.605726345499946
110 373.3221083838159 43.63715566507221
111 371.5960518590012 33.42694420692096
112 376.76882185131046 45.5104586889977
113 365.90990879400374 42.88904907547238
114 384.3992358187368 51.5223492538935
115 364.44548328086034 50.950150190377094
116 381.4755038564376 53.6051208742319
117 371.7630505709821 44.45516054310173
118 377.78086448871505 47.52814480496227
119 360.7456684993414 45.789280874720156
120 373.9910757899461 46.39600812178429
121 367.59089077464364 54.75501462795447
122 377.20497233247914 45.03153519350359
123 370.1459867799141 31.54630991036712
124 383.73741055902536 57.50778016366137
125 382.1106550479404 42.774611818056044
126 372.0427030748944 42.854702782421214
127 372.1400559998317 38.35649157284582
128 371.2105631517157 50.19138256855972
129 387.78454484973224 55.469353926787655
130 384.43272476439597 52.813271355966236
131 398.39136891406054 54.25453641919913
132 367.8612181934276 32.00547703056776
133 383.8850295172682 45.51756469092473
134 375.4479943895582 56.66578271384646
135 383.1345192124934 51.50002407559887
136 386.24402070664576 51.13340498497135
137 372.1443057075115 50.33788401168624
138 378.5236642245945 46.74702249232251
139 383.83828203244343 63.77381862472793
140 379.85143498955256 62.02162068023909
141 387.2014746433315 52.19662094436243
142 381.09774534872554 54.87775373092038
143 369.79771391265473 50.3842763778533
144 389.9907484125387 54.56886081174752
145 382.74187316211567 54.169844329007965
146 382.2898533456108 62.06884768989447
147 381.5314372038176 49.72717283171582
148 384.0263383499213 48.03633788102293
149 387.0835237667117 54.725901599363546
150 392.5770834358822 54.10860456606797
151 389.67588960772053 47.95551972097534
152 382.758884950356 55.067285289674736
153 380.0389941247335 49.20243160407079
154 382.89231918128957 51.10025370683538
155 390.55447477832894 55.453761086789434
156 393.2892437079284 56.669377211540116
157 393.32858166794085 48.30195472493577
158 391.09166279821295 60.19134462528836
159 399.36067745254263 41.23734730869951
160 388.55061822733285 45.807010083414454
161 392.4495809950893 52.93054964958587
162 389.6347865212242 37.63238636656879
163 392.2442462716037 52.132855543907915
164 402.478480188326 67.16465108347785
165 391.3938545486641 55.17593944197249
166 391.2640192062803 37.08365109646451
167 392.62554443649225 58.324259264278254
168 390.1461884432052 55.11510285120702
169 405.2056332442215 63.10646932950702
170 388.6231414251867 42.91624193777109
171 402.43370080366606 61.746105463180214
172 390.32154795233225 50.7662656432501
173 394.1442595930172 43.46734207415643
174 402.7309845528207 47.26277658150586
175 398.602763642975 54.369352803062405
176 396.6824628854759 55.05242030337655
177 401.8799486244898 50.426544608485685
178 397.0160974253586 48.19672773818432
179 392.31756146640265 42.50861725374692
180 389.7515037811088 42.75404903818138
181 399.11988662836785 43.935377877182916
182 401.36893600588917 52.66896039111157
183 399.5938994856122 48.55211689594925
184 396.97421338386437 44.32457917410774
185 397.7566592700862 43.442774129114156
186 396.9566424399879 58.220336508882
187 403.354886877163 59.05137244286584
188 400.04724660978945 60.03907243975112
189 398.0429237460327 50.359136317816464
190 408.2776235771326 60.23738427413449
191 389.0816408392639 50.71637371976531
192 399.38470666941225 54.73531829363318
193 395.9477537724975 51.22641659569751
194 398.02636176486806 50.26547671150669
195 406.3070835120917 54.60638592906409
196 393.98758420710897 47.88138950601333
197 393.93353452540055 59.50219356483959
198 399.5751119070835 47.06336353615543
199 401.90330295357074 58.84128326282804
200 399.14310301858177 52.48938628881747
201 402.2479467884549 48.898594756069
202 392.8771001020452 42.20436707788475
203 403.17516724441896 36.67679277245522
204 395.8314417483616 47.893124490550306
205 397.96302236718395 50.845561696964744
206 404.7607025609564 39.971028432836114
207 405.04042918600163 44.06937958062548
208 405.93969877909444 53.09643920664479
209 406.83740055947095 60.25170371093248
210 413.09704065203425 72.1298952286763
211 409.2045411757199 54.96770301216006
212 394.0479034470101 50.70630112041164
213 399.6088950154041 50.32737465669422
214 399.0476011235167 54.82236902254965
215 403.6608716182294 66.18029810431655
216 404.1949919467824 57.513346595628455
217 409.1975594478233 60.11578624755435
218 402.9159207747102 46.83076690927127
219 402.1989875695705 56.96341994680891
220 407.92939127113004 64.51473472788327
221 398.0845732804538 57.87388772638877
222 406.69771022948186 59.35246704762272
223 406.354482139552 59.082997232212
224 403.8500216991816 56.82623227473056
225 403.7717521747624 58.80856111188148
226 400.29926306632336 51.23930655649696
227 404.2658691118527 61.05590806126596
228 408.01295801750865 68.48146016767066
229 412.39704496118156 56.712945761036416
230 402.4005797451558 63.118728679874486
231 397.79083807794007 55.827296743344526
232 412.86953484162143 55.0296905431419
233 402.9779363637635 58.81428105180163
234 406.2283664918462 45.50802613185181
235 411.5412137848539 68.47063385795539
236 400.38136834200094 52.38552203745849
237 406.971770537074 50.319597124446325
238 399.8097981170484 50.94344031697909
239 404.7573258349463 51.39026474369269
240 417.2539650942408 54.610050055398005
241 407.7584054684453 70.64268149085684
242 410.5267217277293 60.29173145555387
243 412.08863547539096 55.66807123348836
244 412.8954922726909 64.85240802178969
245 400.5508091410637 61.30780535915857
246 413.6901430076074 67.1112535895083
247 403.65455942599834 55.02811918163712
248 405.56318516465774 71.67809116635779
249 415.24255100969805 66.23601471494723
250 402.99150804382674 49.35151285697046
251 416.71671780114065 52.5727890297675
252 413.54401571820244 60.05172417265184
253 407.0216443510746 64.39430404679331
254 406.3125814510419 69.2782204649957
255 403.23150987300363 55.50618400309352
256 415.7310760638743 59.24362240455636
257 410.0178028867055 72.21155721921109
258 398.2378994583399 52.66292107706238
259 418.087607808009 67.5195089283591
260 411.79852443788496 58.87391610654422
261 414.9639595702515 60.19252910824305
262 407.37467902275984 56.78908643301045
263 414.4400405159962 57.671009069611955
264 407.0993417901769 65.28513772724251
265 411.8318562824305 54.93815012953507
266 411.16506611237935 59.55088741978519
267 410.14517943867077 55.9444674105137
268 409.24019432596225 63.65733517473736
269 405.73385984566397 64.50835542614162
270 413.9661100651885 64.32558102854355
271 425.3286858666944 75.28866581931561
272 418.51659884329973 63.67531411676866
273 412.0195679131375 70.18181282192167
274 419.992406672198 64.82555573976096
275 415.5804833377826 60.57844672411556
276 422.92319448795223 58.884184053187916
277 410.3902797013213 57.24969267893109
278 405.1560477753587 64.02222080629848
279 415.2803738178589 68.06258442184324
280 411.41100757005063 67.78575514441279
281 419.6798117945401 77.4628861936229
282 418.57160373692415 60.62135825620506
283 413.6352378666467 68.10736003842001
284 414.20292433758675 74.73043073987786
285 417.8275324150289 65.4498906808229
286 415.07611007702855 62.99388271505149
287 406.67416191166706 54.55240128996456
288 418.55459338061144 59.37233900821458
289 406.9443225464216 54.371017463819214
290 412.8239901412968 59.37298154222584
291 412.5740831630725 61.52520969751957
292 409.0875327183753 67.30539916103122
293 428.89297395331744 74.641317424785
294 417.0724884640219 52.833461358884975
295 413.0139114580147 63.638581738972455
296 406.7205227388176 58.758664485759894
297 411.39829810945884 57.70203160694893
298 413.481681640436 60.75981962344428
299 412.5789429409477 68.45889211941159
300 416.1982305115399 73.78852780060701
301 412.82793333130894 67.33414579653709
302 412.4342474557696 58.02584293096907
303 418.9825565632733 63.39409732275263
304 422.97874984637673 69.27438847534135
305 417.1010270153054 68.71089401904744
306 420.14507795585234 76.30022324474398
307 413.54319140494306 63.50669892573912
308 411.77278235499944 63.53598879289498
309 407.7630817671512 59.35446241849067
310 416.58743093264655 75.77306433130451
311 413.38069079238613 67.82078180475229
312 421.6730705540566 69.66919403621756
313 423.00582443811106 79.23291709669812
314 414.1105968157567 71.23339985788026
315 416.6819957571274 62.04405014182183
316 422.7309976043688 70.4473957263144
317 428.45796057325225 80.18369143511129
318 423.4121347103384 69.75658175951345
319 413.99074844283115 64.34662627518063
320 421.1687167448088 66.41346452632048
321 423.58442643376367 72.96882386888244
322 422.71294330108924 58.670753086999504
323 422.2359961536382 57.02993053947212
324 423.1945543900776 60.370520227653664
325 421.10008320737643 79.81722795163033
326 415.9961578370736 55.04144735872065
327 426.9558224490417 63.06021074586005
328 429.83490759240675 60.1572978667539
329 421.8279090528232 56.16573681373123
330 418.33526177408964 62.074146094105245
331 421.09746061883635 57.19901940427961
332 422.2611452086118 74.35644248842313
333 417.49319668216475 66.43128595581983
334 431.5792060403408 60.11400898318953
335 423.1922594738465 59.31422769998558
336 417.8918314356509 61.22707202028385
337 418.6466773260716 60.227369848274115
338 427.72633078391345 70.56771132430353
339 440.27962484754687 82.9665325703986
340 418.9725511215858 65.67795079830553
341 424.9158742305366 61.51020529043451
342 420.5704801330036 74.94594917742143
343 422.24589977336774 73.31209674914389
344 421.6068058916838 66.21462170144456
345 420.4362001168386 56.32151376673877
346 413.8452760243793 59.22968005935626
347 413.4585259771549 56.4960665053489
348 434.85856257164005 63.734083567352236
349 425.5329974737633 62.353056803312946
350 425.0693158137859 67.3710669772337
351 426.93599266039143 62.23283908303978
352 426.17580057534417 68.47667646833413
353 424.54552043255154 61.819262301013055
354 420.6125909716372 58.69190167805982
355 430.23619917858423 59.54130988324674
356 422.2441511604563 74.23969569332915
357 418.4013093597132 68.6249669361024
358 421.9414675125474 64.40937025320076
359 425.3422186593549 63.05914439387614
360 424.8699989905919 61.859170121851754
361 426.293571545096 71.31138811856341
362 423.6094120408576 73.65973382303842
363 417.7563130266556 68.42021287005123
364 420.8460737985374 62.43010291528721
365 426.78839020065004 69.24153505277214
366 430.4072128681406 69.93190522740052
367 428.43580026978833 58.91422867601156
368 430.0282598766723 78.04676935557279
369 421.91492612940345 62.89385109554085
370 425.47171894536206 71.44404890034018
371 424.4617048259041 66.00266036183301
372 424.2096455158952 68.53627655184309
373 426.9327346138674 60.36208030282171
374 427.18148061405435 68.96220438627113
375 419.03487844343 53.5761997744787
376 428.1952739331905 65.079651943459
377 423.66458630695996 56.193524911792075
378 427.626257727709 67.44385410391324
379 424.45786133192235 69.35632582617222
380 431.6240480199385 75.45844012254105
381 429.08948362907404 61.66044940299084
382 428.1697820849912 59.08948467222164
383 430.59758796342487 70.73511354391584
384 423.5168141752718 56.679401146028106
385 424.86525051850833 59.895446476281215
386 424.58868436714795 55.87932335131843
387 427.6207560938419 57.40153975810322
388 424.778413401499 59.276553104641344
389 425.66674203741456 68.27156910125431
390 423.1018618459384 65.74735510389625
391 431.65539556255317 74.93277851198376
392 429.59255575314836 72.7960728160568
393 423.8046192189793 64.15716867151372
394 423.08835794455734 67.09353662200023
395 429.2256740364176 66.84352154983854
396 432.1319622539684 68.76400960389851
397 425.66467073519425 59.094365797740366
398 429.8981438315889 69.97102674493803
399 429.0823665250344 69.16755991114086
400 430.8604578050604 73.82440380274144
401 423.0735873923007 68.20484254371254
402 430.6999873053378 61.90269934295267
403 432.58422224650786 72.43395441223977
404 427.7747685281623 75.47749886197712
405 426.289501164145 61.9527684331532
406 433.2740845844434 72.20050192032751
407 430.4359763710072 72.26416764388058
408 426.9499748653226 65.35595871856056
409 436.7316781351836 67.10516083775273
410 426.01611960633363 60.02264808958224
411 419.4244536909731 62.41143097015886
412 424.18983681111865 53.02214978527082
413 427.0369850177825 57.62779946854615
414 424.5498175537799 62.458666345064785
415 426.98121712163703 68.52464335405644
416 428.23247505907773 55.90554702212931
417 430.5507732482817 80.80745419186597
418 423.35271947731746 63.467372211219214
419 430.40321783195276 74.56176556858333
420 434.52435119436313 71.27922607448257
421 431.1828490672622 58.64856952381504
422 426.17057149029387 66.40218327293442
423 421.77572593196464 51.073131453938494
424 427.18581335501506 63.90669948266349
425 424.2867160494029 57.62984759854374
426 426.1560630697462 65.47090455380022
427 425.7878730732288 55.1205561875011
428 430.32635065914985 72.4275110119535
429 434.46274985757583 70.78485406947401
430 425.34782090862456 70.38228703478717
431 428.58982712056724 55.09119225562693
432 427.81836010130655 65.61973282039911
433 423.1393060373842 54.79351078514428
434 433.02336841467024 65.66941392772549
435 432.1493452499964 63.63075046139521
436 425.19175773144616 66.6920345063376
437 431.1569820154411 65.77347976736617
438 434.8017354816303 72.19398100035073
439 428.34214944010307 74.55231936211366
440 430.0661662830703 62.88103727191303
441 428.96659144367675 63.12654753440606
442 420.6598434909389 64.0797600759745
443 427.19031979901536 69.16266819293413
444 430.40156400309496 71.31216848654056
445 431.0687388286871 68.20832655628296
446 425.4578349831935 48.14317376173913
447 435.51570322675354 71.14112983881985
448 431.33134403561587 72.26264982324906
449 429.5255361724674 59.52657532755662
450 433.8047820402159 64.48110467357868
451 430.7231631218301 68.54707556926036
452 425.23201637037965 60.561433294999865
453 430.6638798353906 62.4600986646129
454 438.665921076178 58.07512232763488
455 428.08788732912734 71.37103494650225
456 434.12533248946346 62.7023452682134
457 424.4238535943773 57.33344333042482
458 426.6924726367007 57.87791441798953
459 422.4739463120712 62.322660884872015
460 427.86013271027934 69.77599675785362
461 428.47847653047467 70.95549252998597
462 431.70880716258773 70.9100987645595
463 428.67514578989557 73.12867413133245
464 436.98366277003544 68.07438658706775
465 432.91647480468566 70.90873689831646
466 424.15315435570176 57.29544631976381
467 435.386428820124 55.86512707039564
468 434.13202567508904 59.067213961760736
469 428.3562056068328 60.44350756032334
470 436.2389303833248 70.37236825648807
471 430.24950500962206 63.8259101398624
472 443.32720806505483 78.90087777226319
473 442.0243931209043 59.73647636345395
474 425.0443948141181 61.00982936896304
475 428.7796161730531 58.94160386545562
476 437.9086032620782 66.22371135989995
477 433.41205569063567 68.52288193758304
478 429.1263270677746 66.28254615904893
479 425.934195564217 59.53072254412594
480 436.526825203144 70.61210520945609
481 431.2802756640708 69.12250418004945
482 439.80587203853503 74.16299860937049
483 433.28950019026627 69.60946163702403
484 431.6399454628181 58.53552607769906
485 436.34461660778925 59.2457059390395
486 428.1117537728628 53.63650101515169
487 440.44569150302834 66.63161325736164
488 425.8221992573275 60.56797239673602
489 427.07114007600075 58.53845524583123
490 430.583572825885 63.09183806401568
491 423.91748428657013 57.94158702282222
492 429.4937869290132 61.741420133379826
493 428.2145608346091 63.912054734453314
494 432.69365387333266 52.939464430965124
495 441.23892532368325 68.16804444055941
496 432.9481301530618 54.95428803999086
497 436.4452498286397 66.42201735000272
498 435.5623854722186 54.89030677991769


==> data/rq1/ft/nbl.txt <==
i m s
0 56.052281007396616 17.54301226916417
1 61.574003365609165 32.65526989691029
2 77.82156803996635 33.22913250120999
3 67.41269864182283 22.324939639356558
4 69.10457459472093 28.120305997065337
5 81.43431889002188 38.09842554905946
6 87.74453141264368 37.52232648980514
7 103.1534269056533 40.08574308156177
8 126.91511809304939 42.39536781082999
9 141.93921430544805 52.431190161479904
10 137.77675400690222 65.09980949662346
11 152.29707302064253 61.37035779775674
12 169.78039784332154 56.348880224606916
13 167.06270452414591 51.501363351532326
14 164.52460132927942 56.95075006625174
15 184.84232558663152 72.13676619538582
16 189.24401798762167 73.3331137522095
17 205.11520361411345 76.63905679378473
18 202.5991271131655 79.53052122814674
19 224.87161568266043 77.95519901033181
20 191.00299682032872 98.89270586350432
21 228.98609100494454 73.3003823759182
22 216.10438342062116 83.35668116644086
23 221.25458236361723 81.67234227582979
24 219.10293388801864 85.39067813488015
25 202.91936393473412 76.60696552665749
26 216.42708529795345 89.91719979993593
27 226.94213903342597 83.99918725751732
28 224.88404079257685 78.62430803589024
29 248.3284863167383 70.37793776490116
30 238.7249209493575 74.98519094007656
31 242.8732591621071 70.8050034595171
32 253.88051510562036 77.18927118529722
33 253.8579434705983 62.25095694421835
34 264.29345126077885 69.29561081237111
35 269.23964598684233 86.8423367283178
36 270.98058303063067 83.59695970680703
37 276.62791890189135 74.99898359737294
38 273.88001329021466 67.19500785610076
39 276.6169351525075 76.18862191359138
40 274.8762224075737 66.75017099258312
41 257.68851778479234 61.55440971815562
42 286.99447067512034 126.6796576066005
43 294.1445106684657 128.81730229452023
44 306.24602703107143 120.69898894037311
45 297.11522869828104 113.8787273744731
46 289.76385462888527 83.4128847449338
47 317.2648201037498 118.68088924605443
48 319.0040528064397 136.50889268270188
49 325.29313888733833 122.1996865135253
50 345.2641522503355 126.32768562465388
51 342.9326838299838 132.41839058497362
52 345.4735128255774 121.62778107118055
53 357.18123215578436 120.55444446427518
54 344.26010132727697 120.95210814163144
55 351.67776997211837 117.14717549358993
56 362.32766957810566 121.13867349554856
57 362.20570129860283 112.61492389201555
58 369.33668766766834 113.09874730335076
59 367.36832141516504 114.52223754914493
60 373.9901762471635 110.38065027476378
61 364.77921429459946 106.54871682422407
62 375.6638414406767 115.5614574428423
63 382.68113111819173 127.24563662007807
64 384.46679423028934 131.68479854185475
65 404.3212747669043 128.19905550350632
66 414.9059206421024 128.9434303018883
67 413.4712019658711 138.85407967740142
68 420.1888603774519 153.6299825705569
69 399.8947502250867 131.39858858262554
70 414.942599015675 134.92007195317166
71 428.34207149061604 135.91327277980253
72 417.7531881297591 143.18897840814944
73 435.5586611741586 147.17906708950514
74 433.4070464362891 137.9579308992784
75 445.9441118721179 128.0645047737282
76 424.9122773439215 123.61502338728107
77 458.63100122842354 140.50189376513566
78 454.5317076097328 150.03104075492485
79 442.2631385530587 138.78815877781471
80 458.2473474524883 150.44509052054283
81 459.98999562800157 147.73431509802998
82 463.9222311399546 144.00421024147843
83 449.4683307257357 129.3428924325643
84 444.1706563563792 142.5554049593938
85 445.983825539149 159.51674575653288
86 453.268582374614 149.31352504420911
87 455.39250412700386 148.2529553678139
88 453.29819536011684 144.5169225646219
89 462.9550203471005 146.64928513279824
90 453.4806526523492 150.29967493081463
91 474.91154968029525 147.9419211875834
92 473.77081458173154 154.61017732949173
93 467.306755141589 138.65062678006618
94 467.31653784795265 138.7836002866879
95 467.4028540772677 141.87214550587305
96 466.05199541254024 136.6749300223763
97 485.86458497233224 148.54106089216666
98 479.3812581560916 150.70436498023673
99 477.96113518019155 138.3897552681148
100 494.8979091652365 156.00826040927072
101 458.86830298346933 132.24128451601158
102 475.0888379371445 132.74063951037405
103 488.51095033611847 151.03362571187785
104 485.5744382109407 154.211726824515
105 491.05815514159804 156.4975983545984
106 512.9424550498685 147.0190761636574
107 492.44923116019584 147.817424572433
108 481.75848239043745 152.54049230874253
109 489.9078857699731 149.30055437766708
110 492.63964237807005 139.19455879507709
111 498.62011138608966 133.2486457616769
112 496.8472232941185 143.90034846654018
113 490.01646051277976 133.08723135191488
114 490.90293077017515 140.17856343812048
115 499.23984666217075 142.92229999579035
116 495.30004559979596 134.24296632942827
117 493.7073238177947 142.4877933744715
118 498.6321399168037 144.3663913324393
119 495.9942984565344 143.344225639771
120 495.6005784260934 136.24513447271306
121 497.9043883758218 141.3421717792048
122 496.30052935347237 142.5497947366516
123 502.881197748268 144.92017851346122
124 514.9722601082684 157.0807272165759
125 500.06307812527336 130.58527475378972
126 509.87250845756 141.74392046075928
127 506.43442637935857 148.1105778967321
128 498.5009166386011 151.26385237554763
129 514.5307562034525 151.1875984018039
130 509.70402222808013 151.993253136927
131 509.27955588203497 153.07931485021354
132 509.27383570763925 149.5961615174377
133 508.98241044684585 149.85080370607616
134 507.2298013047016 162.3339241638086
135 519.2936049873226 144.45548297227785
136 507.7040171776922 154.70763548509083
137 507.41578895392274 143.27005729797628
138 512.0986567762963 129.5468882525919
139 518.2183026249619 146.82826407436883
140 511.58063638026715 134.71434980260398
141 509.8743867066564 140.56412127957918
142 507.243170321055 121.10859399521127
143 528.486589395716 131.8826003419677
144 506.78833700657515 125.68535763055591
145 508.9863028063094 121.24125158210015
146 517.4235255568763 146.50505943477
147 504.62825817339615 132.53464722574353
148 516.3321542544641 134.15262234690923
149 528.4431639539163 145.61985376845237
150 518.0383681899342 135.7232010861939
151 515.632569687832 119.56197208513628
152 514.4931047926027 127.53460962988017
153 521.5254139375745 126.62874536643348
154 515.814894534844 127.10466680693332
155 520.051617517113 122.29662805155343
156 516.3284148260051 122.32880189850088
157 526.064328748396 137.4103129384586
158 512.4623314420525 120.70798289107036
159 528.7373108745827 126.76373656113414
160 533.0083822980205 129.75073843771276
161 525.0295250095572 121.76365040086166
162 522.0100645588385 132.58899873194994
163 513.3493959129179 122.48195220339159
164 503.57127122938044 128.83559359786452
165 520.3505230172141 118.27698646581968
166 528.7192371139829 140.02153840845807
167 532.1640215128332 125.60277814731676
168 520.3164408572063 134.05523902778455
169 527.7554083751909 136.4052627087686
170 519.817839258659 121.56726012532688
171 517.7681039880733 126.53136504472032
172 537.3063110283888 138.7587176665325
173 516.2183835852842 123.71131362700261
174 536.3778060945829 132.55550169109617
175 513.2250134253176 128.23475867453544
176 520.5562794583248 137.02178350694578
177 531.3231342532389 145.67661575857602
178 528.3742453654384 133.40057787375952
179 521.2795944208324 133.5407454697674
180 523.6471585191686 127.44183452824265
181 512.0079157098306 112.58453741766856
182 527.7773405860856 141.46409320691095
183 518.4657989137572 123.86356980099757
184 529.3511901648558 143.74173069475503
185 524.9480040369325 138.18950826952585
186 521.5324667662308 120.18090151835638
187 531.2836749206376 124.61372013482584
188 526.073762747655 132.3342542957132
189 514.4624854309934 116.03569754134466
190 525.4240030625377 133.23799909881376
191 520.7394082724273 127.19350814727986
192 525.1642220487387 133.663887811736
193 528.7231623107829 129.38639927500333
194 539.1318405029298 132.71662881331122
195 534.3322514257259 132.13602970198284
196 535.958418892805 120.04569896157287
197 524.7938393494294 125.28204616449243
198 534.6343102592333 114.97997192626316
199 532.0694516877807 128.48304164955022
200 540.8774577834073 139.1038430929188
201 529.9317895723881 126.15017086472395
202 523.99828179524 125.13899749751519
203 525.4703163006861 113.06842041057007
204 522.9764212231439 116.35338806411995
205 526.607953953529 126.6667504301468
206 527.7603966440266 128.48582912576185
207 554.3397146051569 139.54659999521024
208 536.0620855311605 117.77426784137575
209 542.6108010995183 118.66220060184175
210 529.2051941704271 112.57085630576043
211 536.0924348243238 126.30444032336294
212 545.3784846014688 117.50275449963986
213 532.5125240245325 111.64664123612557
214 528.5593050955277 106.61378896536242
215 540.4777043891605 129.75589501942125
216 540.303405168333 125.25007782188263
217 545.9347434932142 131.06319227489436
218 534.4365461172589 111.90529460592538
219 545.4999078649565 122.35241493206374
220 539.0626931877613 130.98196484799075
221 533.7439829009644 121.64604213648316
222 524.4248132264111 130.34728566892812
223 532.2854351992339 128.15065590063466
224 532.3786260241343 120.79384801826203
225 555.5294750062507 121.7677840582404
226 547.8275680908814 136.94256093059664
227 544.612641988859 113.10180113371106
228 553.4492418252116 119.67869370473122
229 566.7378197828058 128.4215802903119
230 535.6818551909748 110.8577551000889
231 547.9000635443551 126.36628508858567
232 545.1417989534211 113.66323352689713
233 545.7995596592723 121.42640255821848
234 553.8986960157275 123.67953261007416
235 554.9468864141872 128.90391348206802
236 538.2988666025283 115.33795626890644
237 548.6443924924699 127.41040114960995
238 548.3944728528795 108.94534705733227
239 551.0303945747669 125.04039955738045
240 536.7407501933774 117.73198864697689
241 544.7318340693917 116.612073192572
242 533.7407752785822 116.5280374842908
243 537.3139973234327 129.25400571285255
244 536.4715087914641 122.21240329913773
245 540.88111446065 114.49040599237111
246 553.108747079867 131.1906330983416
247 548.5383330284974 117.64039065606595
248 539.2700615457023 116.31361864709173
249 549.9871860610134 117.28138434797481
250 543.2660897683268 118.72010603953031
251 551.164842096869 116.41892753885006
252 553.9572232931409 126.89535860971104
253 550.084850743316 122.20303471721519
254 555.0252557408867 114.34267655573304
255 547.8710487992299 131.236506780581
256 535.4634990279292 120.72658776548658
257 548.7446480738104 116.20298483933274
258 543.9957993327806 114.94897749485229
259 545.9847106465561 108.78204576928036
260 565.0138199965866 115.88159946528694
261 554.9325700964323 110.55831378685804
262 553.2232233987451 124.81705099539282
263 553.8336808459628 124.23210190939635
264 557.3961441033066 117.07824976711105
265 546.7616497573349 126.5232609351113
266 556.0307070780631 116.45159791525032
267 544.2107432832431 129.4979532067883
268 543.5459564925762 118.65956961346728
269 559.7329386827473 132.74330961747887
270 546.2862718566264 131.40194625757073
271 554.6340209461268 122.01122588185582
272 545.4245008336839 130.44798449883237
273 559.1235892382997 135.4010961672235
274 553.086769455628 125.12072243671311
275 556.3905063997805 126.10889654003844
276 562.7835868797933 137.8600349257889
277 553.5226751531679 131.41494390746604
278 559.7146879171788 123.33243560476679
279 554.9417545939446 117.4457675232652
280 553.9710115817023 119.29674374936273
281 547.2216576938227 122.52247626016499
282 553.5619200838729 129.84951829350183
283 560.6983045490125 127.68067542518365
284 549.3453085236123 130.53819063873652
285 560.6583858777424 131.60930835442673
286 556.2908902324795 132.0746381861749
287 559.9694742620749 120.78434191222124
288 558.2355753783557 125.29314326305666
289 559.068752733147 123.56875989303164
290 552.4082377278795 127.46564566355404
291 555.9710517745384 122.26378067347876
292 560.8417513548264 128.40700178314975
293 560.7356911044092 126.26621242965837
294 555.4750376994666 121.82130015330294
295 560.7788087959462 120.84514741727459
296 555.0225842352519 125.05861807476249
297 561.0246576775357 129.1534818380487
298 562.9370555260982 135.07010921232143
299 562.7940631885918 129.98352990049042
300 550.4689768519956 121.07835421391444
301 568.2703608989312 114.66228920878976
302 565.7794064577482 122.82938880955882
303 564.8858746502041 132.17547197926967
304 558.2143140993107 119.76478421593036
305 561.525882285324 113.89821146027548
306 551.468844542158 121.59092063422014
307 568.2897685442692 125.69887825822575
308 557.7261654925953 122.2315447450771
309 565.9072036315158 122.17485080097211
310 575.8266550966572 136.66756046546135
311 572.4851472571884 128.31306933403317
312 560.3361128370913 116.25813097468746
313 561.6981593265398 124.67993033896765
314 578.5640058251162 125.25844305313773
315 563.1128683535452 118.48627862722236
316 563.9508276201273 112.85963299275888
317 565.1467113065721 123.41366004441004
318 561.8379377816009 133.4431715699126
319 567.4908199553847 122.77656658923063
320 565.1031621550708 127.71955069124354
321 564.9046104219268 133.2879252280865
322 555.812427545093 120.60089252504352
323 571.1478461077298 116.62184186696598
324 563.0384839875368 132.03572673696726
325 559.619945784441 126.62925493516367
326 563.7137680725541 130.60020354336834
327 561.3786603744577 121.62116179608326
328 568.3428835341248 119.49311173436536
329 571.2205481809189 128.7159880351139
330 568.4646681417435 116.954527237602
331 562.3084182550032 128.1357596908666
332 558.4333942654904 130.98327241920867
333 560.6370037828588 132.32699577193037
334 564.8496752294918 138.1949326539687
335 561.4559097959999 128.4830884519044
336 564.8551826762085 121.44663842409626
337 563.3509058314564 125.78433878197423
338 568.4601956815075 136.3596867520994
339 560.6879324583153 117.41385577678673
340 563.1796740962628 116.39730105206127
341 568.3445044863595 118.83684261563485
342 561.1587778952357 123.13673210052634
343 564.263936006841 136.25045739860374
344 555.6681904680592 125.5525613670275
345 568.6977330111409 124.13116496026831
346 566.5132014812431 118.87152672234959
347 556.8190402849251 124.67645752519181
348 571.7419636609194 126.77426321521239
349 559.5551284428979 126.78396148008454
350 570.1501774882637 120.14309557750767
351 569.2981956782464 142.72112004939703
352 571.1952300963843 129.91988886020522
353 572.4801410889941 125.9187229151152
354 558.2901312213457 139.20563524034415
355 566.7139167667431 125.04695074416232
356 568.4925424093176 129.30093249997978
357 577.6434190532659 136.07744179790754
358 567.8020641067618 129.663752943658
359 572.3503491146116 128.75942847003796
360 567.2097720847594 135.4936709924019
361 578.9544829198035 122.6865630628607
362 561.4700826132595 127.4306504331194
363 559.2449811710105 124.55037427484918
364 571.5379331281475 123.23489126903155
365 571.9227970073713 128.31832372120627
366 570.5913984832642 133.53200939613262
367 571.1985768499394 130.9832411593466
368 579.1578670756932 141.85934617408867
369 573.5791091411165 134.40276433842763
370 577.1539594100502 136.4339978514836
371 576.5271136286822 145.75904905951404
372 566.6134099792781 131.46035138982606
373 577.7259219053893 124.92736769240842
374 576.2158617305892 128.70928353647682
375 578.5821266866647 137.8160888060447
376 569.1338637906639 133.3434308670155
377 568.9992639120238 129.03286699895486
378 573.6433636196326 127.79871833719866
379 572.4080628972629 135.72295843982764
380 576.267508263421 133.52574826327202
381 574.6981375453358 142.47593625095482
382 571.2173309384184 136.92047298331187
383 574.3908197172688 144.60980006763677
384 581.7749223340305 133.7396106509248
385 569.3093754755661 134.74474098233975
386 574.7754424599165 133.23417074633318
387 581.6788059103936 124.04401586837112
388 572.5540099834234 126.14261919571047
389 576.1908142155585 129.89228393673002
390 582.6724173191293 126.1037838978927
391 586.5484715319583 136.18681458863352
392 575.3814127980152 131.64727850552947
393 580.6902292650021 143.03722261207173
394 581.4186614828817 138.4423233764382
395 582.3779336727395 135.97681898585793
396 579.589338864133 135.8955808363836
397 582.3432498856298 139.81571936405345
398 577.5789025431202 136.47224236846483
399 587.3673401234735 137.50559146417214
400 575.2520724826967 139.8166937928471
401 580.2542362065838 145.13054444255636
402 577.0832328865768 138.2693418630611
403 570.4604781585508 144.70643377607223
404 583.0548170570464 132.3317688754578
405 577.5720491959266 148.07528693284655
406 586.650215619265 132.87975026830281
407 581.6623542780968 123.60702229352226
408 572.15180530822 134.4259016189228
409 577.1086443315685 138.17519323725324
410 579.5755805266813 140.12621278388391
411 580.7983802210076 138.05105081060293
412 580.5826132255509 137.4783303243303
413 584.575294800617 131.5136252819865
414 577.329866263716 128.60347578515
415 584.9473658130086 146.13939571649857
416 581.7968872905666 135.94916756439906
417 583.3344103363676 128.75749122633698
418 583.2826669449372 140.03671056054213
419 570.5022247309961 131.93514513488174
420 586.793347050313 130.3646137154716
421 590.4073905500761 136.11737984299424
422 578.1308022361604 136.28292079352286
423 585.4026708514997 141.44273565447486
424 580.0214087895868 134.96816443837406
425 593.135477716953 149.0738348482338
426 580.1659340596857 136.60113139394275
427 597.7986933307417 142.8971071744631
428 583.1285098079809 137.34784243618148
429 585.1211899483972 142.49945527294423
430 590.8563243536078 130.22951057307034
431 588.1620877453197 137.0305399227424
432 585.367243103241 132.19082297185167
433 588.6392324579632 137.84439412679228
434 593.5397302338092 135.99546642482446
435 578.761632355235 133.4521490940978
436 592.4939126242087 137.4469450130716
437 587.9352823980166 132.13760294235112
438 589.5455537501061 133.94196953348273
439 593.43439498592 144.47425752247742
440 585.5911513292042 131.97073812477248
441 582.9887273574019 133.05863540754586
442 592.1593095337611 128.32048016329182
443 586.068981571375 133.8054241007733
444 584.2301940637503 125.76492015051522
445 589.7591906067511 125.17289800112472
446 591.4472689087711 137.63175751765414
447 591.9938783616741 134.06648349202086
448 581.8124981667866 129.86054230121002
449 594.547169154621 137.58465760998646
450 591.9986058983864 131.47086183966087
451 596.5486848967934 140.22190021953276
452 586.7211440599908 142.2095944545317
453 603.2929654121072 146.94027302748788
454 586.4351168229521 140.63322793559234
455 591.563329808561 147.25940544598885
456 593.156627043308 143.02671186409813
457 593.4752936592417 151.61910460612893
458 591.7300071377501 141.91172163908425
459 586.5563910085152 139.90096129065952
460 596.5010956658059 139.6240920391706
461 593.745879687043 137.58615658787096
462 591.4746429167457 132.3649732974551
463 585.3202205035248 138.47344209405279
464 597.3268932731739 135.60527681533333
465 594.0088489455068 139.0477305820981
466 585.5096387578353 148.35174699102677
467 594.6615952306443 141.30332236317935
468 591.0652510670665 138.02570700014365
469 607.2243371051518 142.88824405111842
470 593.4118882436024 143.22206726629597
471 592.99997009207 134.21496900144814
472 597.4688207185376 143.43726301174237
473 591.1110249352603 137.62084831323654
474 594.5545253476062 142.2162030566066
475 602.3659056073285 138.08775035958578
476 597.0006021227323 127.57682847882465
477 600.1850594356009 141.38525041985966
478 596.8858163074026 144.0712253617882
479 594.5470047912845 141.79784728699033
480 587.2096612052973 143.09972211812268
481 594.1663268280643 145.41204703369647
482 600.6349543824012 138.42557314201153
483 591.3908220162999 143.04155066629386
484 593.3673895403858 133.29929251529464
485 599.646368084802 143.41366302270072
486 592.9380772726604 146.45913446657363
487 596.633361434986 137.07387562517295
488 601.8290143794703 152.1556089731215
489 594.8859264969245 142.42734950326837
490 604.506398752346 148.3171511657115
491 600.2724073219501 138.56898462530904
492 595.5902252599565 141.83941737413295
493 599.6775083343742 140.25588248299445
494 598.1543534469298 141.7226067086056
495 596.3868219711857 140.33338721395756
496 591.6467281804377 138.6969777859869
497 586.7927898407322 133.32682071250142
498 588.6641506907104 140.78859850756413


==> data/rq1/ft/nbm.txt <==
i m s
0 77.96029961556155 21.601167258550888
1 78.09732246514457 24.435827622326787
2 105.24145156816326 29.52663839193075
3 102.59376385797589 20.375411688963865
4 102.34956029854281 25.20772012798818
5 108.11434405069649 29.91562408473315
6 119.28068436764242 35.05715824445026
7 117.81557624573433 17.019937245580852
8 124.55775505888907 30.983624582435464
9 123.793229887068 46.31714386400669
10 147.6785833839154 40.495129573611266
11 142.38677847589275 37.91024154185771
12 149.9950946390981 30.82756990827686
13 146.04694194339612 28.818604743745528
14 188.07778682174484 52.41109898693095
15 176.94397183136056 48.28350316174063
16 182.14096138951987 38.8435044987702
17 167.63560041945027 39.23355397227332
18 189.87086280271956 27.23985864836715
19 212.97072852155526 40.62142129016177
20 196.97678695289437 36.59919749586472
21 208.6067226958145 43.20175149671453
22 209.35880294015473 37.218419059615776
23 214.75706097207882 34.15482792192234
24 223.37123022725592 39.2773872792573
25 228.98947403338707 33.95364393810377
26 230.94126242760186 34.26854287636002
27 235.51162675949573 35.684013100946856
28 233.72753461260422 23.239526301339108
29 244.9096503886617 40.87127929910893
30 254.52417730696078 44.52993454479663
31 235.619312843637 26.81875632390297
32 244.87997545901993 22.802253566289306
33 266.1454595863762 41.529592535895915
34 255.99614756498528 21.168746612038873
35 248.72752353221114 37.69873354269997
36 255.04908702936683 43.88446483469798
37 262.21674575549895 32.211483473468896
38 250.9318446532356 35.699349513048766
39 256.9392788384217 44.25887203277481
40 276.9251735449849 35.12903481882967
41 271.13631282292357 31.683285620311512
42 269.9922599038414 46.6530693849531
43 280.17159952847874 45.15729059472457
44 279.16361689834247 45.54177175825868
45 276.80210305556375 43.34998339518919
46 294.7560099068104 53.97709476837455
47 279.222241651754 45.56237752064429
48 274.9443439566759 41.501707741014066
49 288.8096779014887 43.57035412688424
50 285.88010315382843 40.986125700162255
51 286.89840404315635 46.499278999072345
52 290.06559536391813 50.853031690673305
53 295.4461789322539 46.75881712480485
54 290.97815962909607 51.34670033762397
55 292.1358867695048 39.87441911120774
56 301.741625941754 43.741239024304
57 301.4739364955671 43.791011097734085
58 298.2136015823887 37.21868075095182
59 293.3135585220222 51.87926783393471
60 303.7740250834491 45.19808577313999
61 298.2019938659602 44.85442468897509
62 304.1020948288699 46.32650148911833
63 296.156563328469 41.34979638798716
64 299.13280372090975 37.39840599547791
65 301.507075581727 33.63885690641947
66 310.0055348585536 39.98725225675813
67 305.058895634741 41.838905803095976
68 310.16445506240876 37.3311307641606
69 315.43125162596675 41.273104345297654
70 306.0350365281611 40.825280003860264
71 309.16347961264245 36.78663775463691
72 307.50793037560413 43.3385475280224
73 309.91210487041616 38.7784495991653
74 331.21846277824244 53.469627775674326
75 311.5789851492485 47.65194598218918
76 317.8190902950624 39.327717202577034
77 310.1434085343586 46.69528077038955
78 311.1976286886667 25.70074752852827
79 300.7659767164222 35.042527352417466
80 331.6659272797066 44.15545112808968
81 307.6341127775769 35.88792312546141
82 317.89706162767345 37.46910052978722
83 319.06000895085 38.209866943288056
84 321.5956648187783 37.24689143480451
85 315.9766227002445 33.038618161718546
86 307.2030916479555 40.14453278127331
87 322.10788171806587 37.924582744659425
88 318.5774146675601 33.20416723171058
89 323.9443013520628 36.286796916760174
90 313.33907053179126 42.54178544776767
91 329.603333592352 38.66927417412973
92 317.89906658174147 26.97699168675512
93 318.56082839093784 40.7567748830516
94 332.1314863933188 42.63467591231336
95 327.57611978652096 43.732198293287965
96 341.0163485127778 46.12389288332346
97 328.6187050821062 47.18892106442505
98 327.17328424048975 32.09630392038537
99 335.5921682053411 50.56194874304264
100 326.7904642609733 37.3412613565485
101 323.6171661530636 43.89018718766567
102 328.0509105509326 42.6447863585581
103 336.4084374935791 45.78773548295966
104 337.1812975334068 38.3816998646634
105 332.273823166883 39.77540286913779
106 334.6795376943036 42.17542313466373
107 333.9728208074158 41.57535189266885
108 333.67368415404906 30.140926241653965
109 333.8400650212035 31.275402432172786
110 338.02390816426674 40.14098799420826
111 337.08417194994433 36.624795109169966
112 340.56423773805176 41.894742919807285
113 340.95970743490653 26.274000911156005
114 344.63278873165154 37.89155468769832
115 346.4505186988863 50.90618309776521
116 337.94174979561404 38.42627677490883
117 337.2552232989118 31.27698098324295
118 351.83598809987626 38.32324782028141
119 332.46687436182845 35.63362711734342
120 333.90879353886424 39.90603057205713
121 343.18847905777767 37.8471631487079
122 336.7650725166442 36.78869154210231
123 352.1112350779135 37.222155964188524
124 352.7886595271006 38.45623501336684
125 354.96963314185075 26.267764593166014
126 346.2940262358927 34.45409373550582
127 349.5830589496726 33.78943536952581
128 340.862812749459 30.19543925785369
129 345.6296617842895 24.695743441035976
130 346.2160166716816 45.78457512962342
131 353.6250526216735 35.31712835759818
132 350.6819840739334 37.29844920191955
133 347.4024062608371 27.39860097759972
134 355.2492251788604 41.88296887003609
135 350.4247784589121 24.219235576350236
136 343.7868528467675 29.11624269756846
137 357.8486682748211 33.680496731441536
138 348.1713572245159 27.689943153051676
139 360.0715125594571 27.470619176226865
140 336.48492587827474 26.628537248414368
141 351.3799055122298 28.632912502712603
142 372.4623967801069 31.924298103139687
143 359.6474174397751 25.638536578264983
144 351.7209483862304 21.915854989726636
145 359.2696357137256 43.06980708699773
146 353.0433559703066 21.759457069860527
147 356.5870562845207 24.894017380662177
148 357.2517246542006 31.476029875061776
149 361.814710678068 39.57499815424139
150 360.80011950042785 60.636754470118085
151 362.55431345555473 27.73596550339767
152 362.8027650301746 37.08587655268125
153 361.2684651698493 28.52822070796708
154 366.31333632140615 30.205311810115155
155 375.2554197647195 44.58153934438518
156 366.8985651751001 30.14892083018012
157 366.9554833551492 27.653468567165152
158 381.38548077124113 43.368983077247684
159 374.6249516061337 31.49208798532804
160 362.7133692564058 45.944745466456794
161 384.15877145257633 66.5449629276223
162 390.8239621764836 74.84639292228306
163 388.3332185565484 75.33040868770887
164 391.16546563770527 64.6165392206722
165 380.48542225384983 77.42116881067125
166 377.16645739238555 58.086518642863346
167 396.8422263129572 82.60737911314139
168 420.43860542691453 95.23303313230501
169 391.8026071504452 77.77071213077603
170 389.4203959804462 80.26290001852603
171 391.483728370966 81.23278898087298
172 389.41476269581307 62.62352493905673
173 386.0463371820282 66.92917418470009
174 399.5091281304514 62.567276436232646
175 386.2762896172311 67.90557406370247
176 386.80932498460976 65.60890791885375
177 406.4662123185177 83.45870123916245
178 397.03843195670254 67.82355090009081
179 403.5190369169776 77.8725337905162
180 406.73835998772455 72.47186215068942
181 389.93952465581634 74.79187531210346
182 401.41456364112526 74.40732104873766
183 401.6388947824322 69.87356536021663
184 395.01875819337727 80.57811181669679
185 404.91519996643683 70.0020066661235
186 396.0227631977494 91.00964668909722
187 405.26505409010747 81.68654840445319
188 404.24365250536954 73.83463780542871
189 398.89977759258124 68.21296978647167
190 406.3592581518773 88.87610124607991
191 405.1603868593894 74.1120299786087
192 406.07097501857135 84.6049079657285
193 404.5325866592251 91.93932684277543
194 411.12772833412976 88.80743288767756
195 407.2935752685109 80.85801287188417
196 419.01512471513223 81.41080026010026
197 422.30905477360847 94.97532314244715
198 398.68241766982055 89.8608825351208
199 419.52205616041874 100.11311122660446
200 411.6805984910726 90.39793550266134
201 411.9857277230611 97.29969865654614
202 411.03742488490354 99.61574468605151
203 408.6226375239929 87.00860194665505
204 406.10751939958124 93.69554619394522
205 411.09188402498205 88.03351546617193
206 412.12249181514215 94.94597170688506
207 416.2900945877078 84.2231117997299
208 400.6856667783047 80.9893647686051
209 418.8191532137715 110.63850957377578
210 421.86801140958477 98.74668474928954
211 422.99723055541506 111.51785321527728
212 420.0631910561635 85.7481221492384
213 421.3478669796749 94.98660764903651
214 431.5929723467622 102.32283200590635
215 421.00491103673687 102.41757706465701
216 423.0229332647533 100.26261531192122
217 422.28707452418547 101.41800095264001
218 418.70954796004605 91.76322106406374
219 430.5667236592487 102.39311740623066
220 413.8773212475985 96.9338793583228
221 415.28183975458944 101.2007707104665
222 418.78582467785736 106.93878968345778
223 416.97745115917616 105.96969731606609
224 429.16594021911607 99.08393115372878
225 431.729348054648 104.74456725365275
226 412.78839313762074 104.66394540696113
227 432.53877524190455 102.52331288647636
228 424.713591525773 107.39264198142548
229 441.0701202456597 117.99541774141139
230 424.4760752480189 118.04216256556214
231 429.9291705424671 112.49252984815057
232 433.09457511220023 102.2831017977648
233 426.3562909822778 103.53082951196977
234 432.1530396852145 105.81647928304561
235 426.5870113745538 105.56761421075808
236 426.24410641512713 105.94996388263408
237 433.33689248715865 119.29922057949
238 431.70980692297945 116.12076195663029
239 427.08840898112186 109.47766667880495
240 425.2119589714418 96.70608134684895
241 427.360566292159 105.81527919686698
242 444.39259750430244 111.76231350028596
243 430.7520207164445 112.84866554387962
244 430.8744024028454 100.72607680926346
245 430.6937725768339 100.14299971301612
246 431.7535695130071 116.13058063709909
247 435.95543086735086 101.23761892005753
248 426.8880756096067 108.26922678994336
249 428.88951990703754 109.02251446089826
250 432.2733432687787 118.45535063984451
251 421.77272353036096 100.67288158607833
252 433.0390697237587 106.97836626043677
253 442.2491159284029 121.41504706977447
254 425.7519450551408 109.79078631879086
255 433.2216415327166 110.934816387647
256 427.15603280642574 118.79823417706667
257 435.95672771020173 109.73954127130416
258 436.8828640159638 108.82794526063398
259 431.11222821981266 116.99560347245671
260 439.12367676690627 108.73570200193294
261 438.1824084652423 115.65765826585819
262 441.24940556103667 99.76033375071457
263 433.33273918186416 107.60231840702953
264 440.42745797420105 107.64597537855629
265 444.108926119833 112.74911177185768
266 439.1651334982329 100.5732632317725
267 438.55841817611963 117.43582038359625
268 451.1535249135503 113.58625794932931
269 454.61125338407084 110.46346313626897
270 437.2934102137294 109.54395251152614
271 442.07862906328944 109.46148716410015
272 433.1218037916898 108.71750448576807
273 440.9048540439253 112.90782500258616
274 443.50421296770446 107.59062627330461
275 439.2425703357334 111.69538540964942
276 439.14792286774065 115.69239523021483
277 451.8642139730879 109.32077797221609
278 442.4105556702836 120.25841048500587
279 443.75474518143835 103.12035727855813
280 439.15047743227694 114.79825834542916
281 454.7168026052826 118.85337598102242
282 449.9319437487032 115.33818202660039
283 439.3826543590867 106.81898001588857
284 439.77091072629247 108.51666657618571
285 434.59225691741847 106.3913747347236
286 442.31628648723273 104.76902339367918
287 447.98560326408625 117.49327767711559
288 448.7332736803361 110.50458849534448
289 449.661323693657 117.8472630449136
290 442.6017327937335 101.71057077192685
291 439.5370545822708 113.40529697366296
292 442.1077675212526 99.70242420726932
293 453.00599406219635 110.59116287294107
294 443.69911106348053 110.33532171728982
295 441.56690746435 110.26706710689254
296 448.65272153870944 101.68661591407177
297 440.46727001301304 103.5369762035899
298 448.5753890348043 107.09754882709137
299 454.3894101120848 108.56066119342327
300 446.505251026912 113.80552389210064
301 452.20016913642655 114.52335445190359
302 452.82818704946567 112.93723940513546
303 442.57423057577796 108.75489475228481
304 460.77569222881556 118.09113647508872
305 444.8155916574295 106.61478175415127
306 451.25683298977384 115.42874351063037
307 451.26823252351704 121.60171103448407
308 447.93069744263664 115.48228363753675
309 453.41376942653244 111.13938510340262
310 441.0990311810595 118.67665121729137
311 447.82004973554905 112.99642904564708
312 443.31688708770236 106.42742519053449
313 444.64632456519274 107.16471654914484
314 453.611185125321 110.16411339055588
315 446.7728938420304 105.50997439886889
316 451.65288924017693 108.4401327048403
317 444.3836810316444 112.78449030693012
318 443.93805968488516 112.13906051426324
319 448.5723071065589 109.41648708073575
320 437.3516832212466 111.14224985061178
321 455.38556225589036 120.44594925093637
322 444.80808439585525 109.5350379742282
323 453.87337763082394 116.74272695316021
324 451.61768935378257 122.21319321035851
325 461.11323583519504 128.42437143827058
326 446.34923643308247 111.8991732007637
327 440.0859268217735 108.40752538893294
328 452.437693401702 121.94810082701194
329 446.0123232752809 110.25089874216779
330 438.2667644164102 109.64966644353555
331 452.72451139580414 106.67871838081714
332 451.75957686959845 106.81073651997222
333 448.1015674714487 121.94303961686431
334 443.91391328331855 102.2175240461898
335 449.12716847559284 110.30875255011847
336 451.8514284328882 108.40666606452483
337 452.85985106174303 111.28630666653345
338 451.1202244831975 112.29771161955156
339 445.7472547382229 110.8235383206206
340 453.81024369638334 114.71480320178965
341 451.0032521822335 112.48653431189118
342 449.37758261039136 109.99904566553742
343 438.9464897990538 120.17302648277399
344 454.54362178869013 109.01956172072813
345 447.11834020233357 99.29968978432824
346 447.84671925460464 111.48766793368043
347 447.5361832122412 106.92882734526547
348 445.6455246109049 105.40132781465475
349 448.8038173345649 105.01154101405976
350 447.9188809238223 121.43986685111598
351 447.3167667957875 116.47550826716572
352 451.33012224256936 104.68080413426217
353 447.7691361144496 105.57288462553943
354 466.15108063461713 116.18200731264866
355 453.2890200422421 115.79425725884568
356 454.03509167467365 119.35898030024282
357 449.53384682893113 117.13456487119825
358 456.4281424404953 112.95367543518326
359 459.3398053427459 111.31889667657653
360 454.27006781304243 116.74603075563009
361 451.9289705871315 114.35066333220897
362 455.9602151185509 113.2455409127001
363 450.5520780680621 119.8915883690333
364 460.3641421142453 120.46121824313313
365 460.40232507463213 120.99549555085314
366 454.94611882384515 122.57186883444102
367 458.88817687933505 128.10556809880907
368 448.7666522594486 117.66961267494482
369 451.92993829939826 112.43104342116693
370 453.68129651351046 108.89698869512465
371 460.717937602892 116.88661490614452
372 451.08628675488825 113.62667374432671
373 462.18832922335844 116.97078246362729
374 447.06892401207404 117.48854472036096
375 455.3419104390522 115.58344200825081
376 450.33532321775766 123.48051757325923
377 459.5063540604606 126.17546559885967
378 461.1889120078994 120.7441476397211
379 460.9400531977782 126.71294231203929
380 450.93312314059466 111.43335971491787
381 454.9020587561258 116.32861825157582
382 450.26405656290024 114.54554129525539
383 457.5063502715302 116.59813445445873
384 464.0301562617691 127.1103838725479
385 456.41585230648445 122.00295457258568
386 460.71663158215716 115.52204986810213
387 476.73108555109064 128.6168901729382
388 455.29138169622564 114.55755973590416
389 458.0249747010811 124.06489978674063
390 454.1728937470859 123.4741512288992
391 461.0390723280164 121.03636609654203
392 453.6829190475316 111.82739018408476
393 456.98467905741506 123.39111997759049
394 456.68175478244245 117.50355413270049
395 460.2576176965998 114.82482085574956
396 453.9811179577745 131.19810423180013
397 450.85117101458866 125.17842812213547
398 467.46957695034996 102.7042666875515
399 457.86239936960726 120.76396881241052
400 461.1618908172557 107.09038793134172
401 459.8027712914806 124.52967195377023
402 457.34687993243324 112.18356326029995
403 460.28954151653716 126.53253097453602
404 444.4933793891902 120.40423105487655
405 457.07506773714783 110.09652386186082
406 447.14977609868737 112.38441721862482
407 459.25723295686595 111.23776080069466
408 463.87710520080907 120.70693581247161
409 449.6679753881983 111.57681154265747
410 460.1120288715414 114.11181071530872
411 461.9617525460668 112.90190806532156
412 461.3505398390178 117.19975183388469
413 454.37196478226343 116.22192413728423
414 472.66431632866727 122.28351228199901
415 457.1403795241573 122.26017506632006
416 453.7610826251659 117.18155707393062
417 466.447386516815 125.37193362300484
418 467.6654940144962 124.9060673195142
419 465.32986093158235 124.12070587179217
420 457.74389029463237 124.97903181389029
421 462.7074021240007 118.24234723030325
422 462.309522475009 115.5305175885474
423 462.9616465235214 121.54099969079287
424 460.76915078605987 112.04213764749312
425 473.5080343403374 117.72255756392981
426 467.83101061298385 118.20525978492687
427 467.3943557729109 124.89814150247051
428 464.99972474490176 108.44861995716566
429 456.1271651317993 115.95109134310833
430 463.8049206597751 124.00228789546472
431 460.077627110684 121.13218533853637
432 462.4472534051332 126.63505883154093
433 462.943429628555 110.81104071858964
434 468.6445920165053 126.153189032881
435 464.2643548333123 125.1056158304943
436 470.7094962728617 113.3155898589051
437 457.7617035646819 123.40276873043729
438 470.457796398064 135.93751109564576
439 467.4368492711361 122.57553934819204
440 458.797293886433 122.49934869246388
441 466.56725852313764 123.75610062760487
442 463.2537178301488 122.44547547241382
443 459.4411110668408 118.31394640235894
444 463.2631118029939 119.9660204834033
445 453.5257977830544 117.04864447647991
446 472.1399186297016 132.5189337578641
447 465.28089947035323 117.15125564015389
448 465.50718186793057 126.42518358847829
449 465.8506328625117 120.67592148263977
450 459.7956646863951 121.97139789015183
451 460.5755291554491 134.43042413354945
452 464.89348412499993 127.78813525042966
453 458.33701644098255 126.38473218294129
454 456.00787930556487 125.9623380445439
455 470.9717564480469 122.31000762354509
456 462.8862761962831 122.77959692662378
457 466.09778933675307 123.6875425385519
458 452.67131670285806 119.63912041112988
459 459.3708910952795 131.59096821083264
460 464.4606457855522 136.99421754604774
461 465.8062158656427 135.7482157198994
462 458.99360984343264 129.89940873826197
463 468.5931953840867 125.85846784930627
464 464.33790006213894 130.71592552107222
465 458.2951926780144 136.01600708750138
466 469.8962713622791 128.44281543988944
467 475.18036455193834 122.0592980155779
468 468.4029309647056 135.2011097010412
469 467.12600225257603 129.9178781108748
470 463.4967091216462 135.07052466126333
471 471.1087959525783 121.96853707490122
472 463.55350708926926 126.69078557502372
473 459.58076897887514 124.54924857694833
474 466.9801570419797 125.30405853794987
475 465.8505423510784 127.40015469992889
476 466.3987397783126 125.75682940602324
477 464.32635758995764 132.8441712958483
478 475.84199180791313 118.53277374654056
479 458.19653919890106 124.14413069583748
480 461.2571876738287 120.0918869774569
481 469.34521204898886 132.2226462284223
482 466.5835074673373 130.28066904545815
483 466.1028891978491 124.33602871412079
484 466.56746879176825 122.72178722055389
485 463.8485904105951 125.37795515840139
486 469.4267244465269 117.44994073233957
487 466.00047704391716 125.44099473330417
488 471.00436991917206 125.80914530984751
489 468.8300921802096 118.1714662033547
490 466.4840532224148 129.15727068388097
491 461.6187289904753 110.7093935097353
492 464.68333586351145 132.2238800909625
493 464.1458540731188 115.08957693326072
494 464.16292138854635 117.84709245405018
495 459.3870350474675 124.094426282861
496 476.6823978071705 121.41279326778157
497 469.36620583975747 123.16960737816896
498 462.07843428785145 113.35408680914396


==> data/rq1/ft/nwh.txt <==
i m s
0 36.30629745156345 8.78446611196219
1 37.171341663901 9.431340339605102
2 38.03752712603469 10.296129001658487
3 39.962191733023204 8.6413104840987
4 38.374861112369985 7.093792482715025
5 46.76817294072861 12.102144921047808
6 60.488812689345764 13.471249929721719
7 63.26617707619041 20.888367372789958
8 53.96609645337272 18.414214839794724
9 58.798748500005544 20.94497803216994
10 65.44632203693791 19.124532219814853
11 72.32447498940753 17.4542014507263
12 76.23904358875038 19.20447756897757
13 77.81445848498767 15.989727452057364
14 86.50342251552799 17.8556498971714
15 86.85323959957138 18.374260428036976
16 90.15304518041174 14.661614821853943
17 93.19838834749817 16.843059917437056
18 95.247289580015 18.033742743296397
19 95.53171670236509 17.555014137563624
20 102.76485523346162 21.145344172881906
21 102.64076875056817 23.736722698384664
22 107.82648694852571 20.008750468417652
23 98.39281313520455 14.16039579011249
24 112.24655064955724 17.979287364368822
25 107.53779233457024 17.127105925121494
26 106.8092205224807 19.38302451522276
27 113.43820832862261 21.03858991850047
28 109.7674139751193 17.96951018024014
29 117.79450717464024 20.541943290207143
30 123.31526801683478 16.830867192210086
31 121.03700627736251 14.20436306839275
32 119.12958577742081 15.714363272641116
33 121.28722158887811 15.779992351580164
34 125.49002511022518 17.7690586249956
35 122.49886799058382 18.054030350836005
36 125.35277093149254 11.401212024586295
37 125.18783965246087 16.22818659610497
38 122.55214376865675 15.510268897274816
39 127.13076920328358 14.149142791131927
40 130.76470449924918 15.482585845748327
41 129.30574176929358 15.03377653061847
42 128.95884380897317 9.046040894952451
43 134.33082901794796 17.71414298464424
44 129.84572144860812 12.597185018791604
45 130.84407280559256 13.571332545816672
46 126.93744535508127 15.467527004253121
47 133.69439767388164 13.594296929080025
48 139.7854460883467 13.385048766021054
49 135.32062036163273 13.661229099734907
50 136.381234080692 10.00673733810615
51 133.25132897010815 12.417135317189665
52 133.6899607574615 9.178714923102156
53 137.00168239083195 14.245058743487297
54 140.97172317140456 9.830594480041817
55 137.43551884910585 9.836702554337906
56 143.06345350605312 14.686113427849032
57 140.15735667085497 20.196358008009515
58 146.2175409800765 21.228938634857418
59 142.35643003136153 16.08767208011275
60 137.78067002226229 15.654358777929854
61 143.1353907746534 16.899239941800484
62 142.56176718263615 19.71962848098864
63 144.14595543660585 19.725783702283273
64 142.8448241184977 15.912459658123726
65 146.34160940317278 10.922559418752428
66 147.69359751997223 20.021336365411265
67 144.73695465972625 17.221745158238488
68 145.42518868728456 12.4679229682956
69 145.53806998231957 13.281223746352824
70 144.50070127786574 13.028479620568273
71 143.77885944822827 13.460288778614562
72 147.7584376306604 17.531617084339153
73 148.1147675358335 6.272983218513906
74 148.056964034213 15.212853711177505
75 144.94286231221196 11.71533206690408
76 151.91354316526446 14.561279691515585
77 153.2006823898123 16.395372484508176
78 145.97749851408705 12.778334437753255
79 149.1986495824171 13.95900513452441
80 152.2098608527001 14.12942458840094
81 155.57436890591575 16.14619185283485
82 147.49067060351692 18.17598341383567
83 152.36402325350969 16.36100529432861
84 154.45083267400898 16.485113669260453
85 152.9029459724524 11.477038586291426
86 155.43758739954475 13.801620900964489
87 151.53667449597532 15.81292498815828
88 160.16940476576798 14.182609863413623
89 152.87212653585107 17.7737580623229
90 154.2844756454358 13.922434251058874
91 154.61834063313344 18.45444615960349
92 151.8008187576495 12.413000745003334
93 156.20105381615113 16.658710984494032
94 155.62870752351483 16.52934748301017
95 156.49202353270647 15.09025613137703
96 156.01741050757997 16.573355819519616
97 151.25024069557253 13.437036800822357
98 156.07990487409944 17.560419122763776
99 147.7851289525833 15.252740758715774
100 153.8864116410567 12.20126419606298
101 155.73067515284959 15.560440961913596
102 158.93629286580057 16.592513184159714
103 155.7566704953296 17.333782837921326
104 161.3443524115088 18.159962907030074
105 161.26243704493123 21.5934224301529
106 159.059487518656 22.66308110027919
107 155.18505244651556 20.75136877427562
108 158.51065298721005 21.023105430802268
109 159.02778997152902 17.45166439580674
110 161.18074093816114 21.713023298610093
111 157.8141595239035 18.262980471740295
112 157.37634722139475 15.295345243382313
113 156.96751977242275 17.722933359092295
114 161.60316923928798 20.48357391908683
115 156.58688118806103 18.589917396544422
116 163.17855024493304 15.50000347935465
117 156.56784569653234 15.587444400222545
118 162.76480464304194 17.085484836160195
119 158.11247980041912 15.229594304795242
120 159.16999439548482 17.783641341956884
121 161.4065690196181 21.290064469826337
122 161.5502250448212 16.71580090512242
123 158.31875329193525 14.780209341312123
124 156.50460737586303 21.80103741754242
125 160.63185184717946 12.71589122695691
126 168.87552612331544 21.882911876356463
127 163.04090209815712 16.602989385970872
128 165.8120915434272 18.31537021572248
129 172.04557389093418 25.485661752966312
130 167.32794030309577 21.00912948499977
131 161.22749366762767 16.21307387683983
132 165.93092310302717 18.30682330467206
133 163.87020953232184 17.95393200536726
134 168.01719245508315 19.642427314214203
135 162.3933132787169 12.230422550226935
136 162.39105479607295 23.457489967621083
137 159.7633949428055 18.044127292143074
138 161.29303151918256 16.614658852605015
139 164.9560354966203 15.528692036839654
140 164.03415239185045 17.738716360941098
141 164.33449876968496 14.732303312191576
142 166.1291114076276 20.992755930611498
143 169.14308413514027 18.29986890472854
144 172.02823022085846 20.710737746129272
145 160.833498920087 19.14896578483047
146 164.99543022036414 16.88403979129938
147 164.85737567742544 15.833511643104524
148 161.78845825622062 17.776138160486553
149 160.17689868971428 11.853131559977665
150 166.40100940732873 18.256675254629666
151 167.89472355200516 16.862058337306713
152 164.4442172437487 14.944452155618619
153 165.6537067030452 15.868234213600696
154 168.87479820432262 17.370158386209805
155 162.89202638461174 16.604108149013953
156 168.11290176193435 11.254578752376162
157 164.2111762185404 13.950501609162318
158 165.6413563608741 15.073191180048651
159 162.40258696141592 10.682467832258656
160 165.47555152624278 9.304947880297897
161 170.1088814306705 16.56302191473619
162 169.44900042546652 20.094976845861662
163 165.71121500987613 18.376001692720738
164 165.03584002823217 18.31693408118662
165 169.0740060879618 21.455293493770384
166 167.9923546131098 15.922029236676021
167 172.76684973661617 22.040660366194672
168 161.64755339799507 12.608926642121308
169 165.42064845098577 17.214055769099097
170 164.6140591235204 15.123090088593592
171 168.84404664344393 17.919201065287094
172 168.4606039199776 19.396123874106976
173 169.61434878790607 15.837605475945127
174 163.85453552158734 14.169405509580903
175 167.7152658563046 16.81562041168159
176 170.6929536997358 17.16141475493149
177 163.55358203592394 18.017255065864063
178 164.50551237590076 15.92262236239023
179 170.5472877368932 18.825431367939075
180 165.17007673114145 14.948454141644152
181 163.81943361559757 18.25919562233448
182 169.74328884133155 20.847583309689085
183 160.99014907697745 19.71676906243369
184 164.95732283908788 15.32100292349103
185 171.28846147167596 16.97088523021076
186 164.11727768552615 17.574832570814156
187 163.28551643036693 19.83080628846766
188 168.8468837772784 22.480118762928708
189 163.14723844950998 15.87225419177992
190 162.98042624779217 13.150063775246702
191 167.5640414153376 20.36738730806361
192 168.50842804029975 17.610677690000195
193 167.44218993711215 17.95782530674381
194 165.70580248336987 17.920500454080955
195 168.35083719462963 20.016227528078772
196 164.75301989174142 17.09049837718058
197 166.08794898922963 13.329843090587602
198 170.62078724403196 20.714329916699104
199 165.71586375688997 17.047867980749018
200 168.75665502286847 14.286543786245092
201 163.294963557029 15.286282660505464
202 164.60883595494934 17.050426597509748
203 167.44789636562535 20.11812351780277
204 163.49394155259668 15.937862041294641
205 172.75873583151355 18.852843782916988
206 165.9364262672396 18.912713077390983
207 172.28224128566626 20.983849810655567
208 167.3143729285931 17.016644160022516
209 167.8241941688047 16.950695343981046
210 168.47439216936667 17.516823427913714
211 172.6281559290933 23.03617662702265
212 170.60607460741957 19.019184482706773
213 172.02156963350527 13.110227049452876
214 170.3710865995995 15.552404599135414
215 170.17001658066437 21.736389766541915
216 169.76529661105354 20.415933851438414
217 173.2302702054537 22.759943801176323
218 164.61694808797142 15.075590674663589
219 170.80323375293233 17.90720471405051
220 175.6495942457073 18.943288094129024
221 172.48913413928548 16.07169576106984
222 170.13629866060194 11.801947131047848
223 171.11398389153095 14.560096133877234
224 174.34830861707232 15.026794222897262
225 168.93408851216435 17.26627072950215
226 171.22023522700857 15.643047389257157
227 175.06708585451287 18.91820392715098
228 169.7707571890208 18.626316477811145
229 169.0874526710582 19.31032882017759
230 172.39924183530985 17.17912761253131
231 169.52857153096676 15.163184742345198
232 176.28689495903197 13.62444724447157
233 171.86972200615963 20.785093144778877
234 172.7800410443434 21.13547439221353
235 168.17185616224847 18.172590320211686
236 173.37979282711976 18.232581949344212
237 172.47215254974057 18.81307199441959
238 172.0450793687108 17.413996770998338
239 170.09233805209584 22.408403202254362
240 174.2116456298756 17.97059724998907
241 173.1714931878532 20.833589608366122
242 175.89531855122698 19.958078715807947
243 175.3083951571271 21.338523709665534
244 174.5961068362525 13.58285160616991
245 172.78688119345185 13.353688092148152
246 171.29496896862793 20.076678366237523
247 172.40252165432523 17.075980396481054
248 178.54078436024315 19.733984375166457
249 175.14915078897823 18.94915722041062
250 178.5078544989937 18.434264672792867
251 172.96193483838152 16.47915139323082
252 173.78775517769142 17.819615442067946
253 171.79395988577966 17.640298212254326
254 172.13100373652895 20.76705992419691
255 170.75564030841792 24.40232341212494
256 171.02250765288412 17.843788236349464
257 172.53751918605798 19.355094685567376
258 173.76667901944057 17.170946691048282
259 174.2287732522492 21.27616406886162
260 170.61698419756695 16.524121391179676
261 173.246765679465 18.204529583412874
262 173.464545105642 22.56593028542492
263 175.71515917851266 20.655845586308665
264 171.48524181997777 20.14485535556028
265 177.73908283787165 17.48310053813067
266 179.2344504560424 14.176582455346413
267 171.6300014451919 20.176753124005852
268 176.19424440571112 19.32360886382988
269 170.01067234004185 20.492044569849607
270 174.390044022063 20.204837018014015
271 172.24251134161105 19.90125362098757
272 171.31981629605175 18.057160795950256
273 172.90461641209959 24.21074824757895
274 168.9574829019004 17.49341105501336
275 175.72890017248795 17.85808366070613
276 175.43012806250732 15.766085484977722
277 173.12446557923028 13.113354901234974
278 174.93195966528427 20.003457517637493
279 176.1503126346151 23.212962435125927
280 171.91935416370276 18.72002724717928
281 175.68808467404403 17.368944331673372
282 177.32028819646857 16.157637663498928
283 172.26924704999018 21.926119313973498
284 173.78632719684614 19.579956493665723
285 176.66369440762074 18.407390221740535
286 173.7401538254601 19.46229750384218
287 174.82975397501465 19.827318173257478
288 177.34388221251373 19.393500542448262
289 176.91333967721386 22.0183845617217
290 178.27265788059992 20.974968737803493
291 172.1269394657416 16.178785246762086
292 173.65712519388433 18.851299245700083
293 173.41172136420664 20.417429287123003
294 177.03678427578438 18.486565215594183
295 174.97608587097295 21.176602254811197
296 178.98264560688006 18.23279703498381
297 182.9855698614826 24.100079097022853
298 180.08652157139105 19.475233574669915
299 177.5901454950549 16.886706590749128
300 175.37447356783645 21.627735073343946
301 181.60057655441233 15.355810670039626
302 171.07885384591935 14.0908017543614
303 172.81723379517706 13.934157003358102
304 170.50362633391708 19.41879640631833
305 173.64787138868422 18.331251163137157
306 181.59921689734549 15.042255592819604
307 173.02455077631947 20.133288257211678
308 173.5741656237256 14.924469857799627
309 176.06457922758833 19.503636784350768
310 176.38810458802675 17.49257368973523
311 177.64066886836312 20.322046674385
312 180.07679015565841 23.326602229527158
313 176.38125172659608 18.974918556363097
314 176.1922562841744 18.331400357921773
315 177.25833937895118 21.508870083616902
316 182.30812846233454 15.20367165318957
317 179.28807783350786 21.01915939260832
318 174.03182770285437 13.896326827921062
319 179.59144836692911 18.98043607113096
320 178.69005353164897 19.122672594446044
321 179.11939755564856 19.845418941454373
322 175.58959710069544 20.56552128360968
323 177.4117133240532 16.94728158028573
324 176.27059254330837 21.28904332008572
325 177.12081287293202 22.711497954814753
326 175.17748396378298 14.9393422851851
327 178.22254866704924 20.18073415959875
328 175.7753958037583 17.61998673902726
329 179.77228903099453 13.950499457350219
330 178.38369346502418 20.32455824128034
331 179.14473445768357 16.776804758403358
332 175.33896676495672 16.88839399987267
333 174.63066391782988 18.091564318374918
334 176.81786779031012 12.273875422247428
335 175.6468521980152 17.88466239390179
336 175.89534764260455 15.338343822620578
337 174.816076859032 20.965919943516475
338 180.13721567902883 17.406289402297936
339 177.599519318134 15.411802799387678
340 176.71813726000363 17.27519018791175
341 175.05229622187682 20.392352526501462
342 177.58554101957228 16.050026691619614
343 179.10417339179554 19.86668010945922
344 175.7776863872068 22.363789847816907
345 174.27689633488396 16.30667736819318
346 182.18695551172456 22.988977101609844
347 176.53541275018662 19.02361876341067
348 178.75387603648153 18.274543163563536
349 179.88029452829446 14.01739330568498
350 179.2788639478211 20.083260748960747
351 179.47766603443722 17.38129630773912
352 179.67146431487356 22.61578252508025
353 180.89415253331094 22.83908760283958
354 181.94705024835332 18.524517963183467
355 177.90394077104133 18.785733091573768
356 176.3447197070273 19.65718769972392
357 177.60222628025653 16.60140145300018
358 179.7031513067362 12.164310649194253
359 176.46479991910283 21.354949599466767
360 176.4719552974671 23.233880135175465
361 171.76050098614513 17.4987509606782
362 174.77759280130044 18.74332266071227
363 178.39185331419762 14.965585795317908
364 179.8765213086125 17.80148031645517
365 178.91741102052293 20.32139033845557
366 177.87841998414888 17.22232499841342
367 179.7490621190187 20.521519059951533
368 178.69795242175326 15.304978568362435
369 179.87697523918698 20.310647970085256
370 183.0717487300598 20.992729345603387
371 181.42861360549907 24.236853132927877
372 182.2496819745576 18.198268552160048
373 183.24397789227643 21.65842814787511
374 181.10189399936684 18.931256217285902
375 176.33580964853076 18.031702161024572
376 172.20677721733733 15.023761595897344
377 179.81558013611442 20.08058477595228
378 181.65341279473083 20.170297115273968
379 179.88055738839302 18.770141768786974
380 177.13281668378767 20.269154382284732
381 179.8044858324377 19.98750648478998
382 179.5533045953205 23.39972427778691
383 183.10272929457523 20.42482357349086
384 178.10980582436008 18.244510216496757
385 180.4936230162096 16.852053716163738
386 181.58782480628864 22.059231387216055
387 182.44254101461868 19.305108912249825
388 186.06009002543448 22.656265393986953
389 179.72337708193612 26.236589672305485
390 182.13795449797482 20.106665023379513
391 178.5178388633906 21.823469559883943
392 180.40096586624287 21.93815203606406
393 177.44766073619462 19.389061557182714
394 178.56213849777592 18.448813080590334
395 183.52426242760288 18.106863943834213
396 178.17162296054983 22.358836432008374
397 180.69397191503222 15.296643592716906
398 182.9029770425967 16.6917136509541
399 180.6232688199755 23.253731376651157
400 182.1039704462512 20.1214183307804
401 178.4393538257238 18.637579715347833
402 176.48853747769746 16.04911859851088
403 181.4524527488964 17.784078079394554
404 178.09347936235923 17.09150443542202
405 181.71202619377303 21.67121675496978
406 179.93586561739045 22.515158286028534
407 174.3071455497439 20.494016389286312
408 180.53041260750115 22.285885584690387
409 176.58183699264276 18.058864421442376
410 176.7706769027282 13.944542661394825
411 180.44049996855915 21.629113541507685
412 182.16452897566506 22.99772851371729
413 176.61692351079472 19.945549610044317
414 180.56725351853265 26.677359027783588
415 182.48000776797608 17.311386665716743
416 177.17782011655342 17.406066244537122
417 177.72743121613414 16.165318942545518
418 181.33032017049734 16.543844035731183
419 179.67776821483017 18.297975093824274
420 176.43135392506466 19.399798881906424
421 179.80539826111828 18.136683202242313
422 189.66432832622468 30.088007542712134
423 180.34688546831453 16.651226846052722
424 180.65602026611424 18.65526856184649
425 178.12644205584348 17.09260103810452
426 181.0587274722118 22.415045407957184
427 177.5679056409892 20.88999344630429
428 179.96069678917655 16.002790568492298
429 178.79603336014728 19.640753161099767
430 182.56433980027492 17.576914736014555
431 182.05976611220512 18.780268782143573
432 184.1812065766488 21.36757192378615
433 180.31569479334553 22.41999656190396
434 178.39883937526838 17.566441274467206
435 182.31835829125794 17.6372675875403
436 177.6463833489757 19.10953442767566
437 178.86258965653693 19.832952476460246
438 181.9571233307269 14.413636747248125
439 176.45510162097744 18.589481127227003
440 178.55447858371738 19.773103984776345
441 179.41381441021122 18.00164765785249
442 177.11252485548988 17.67758817628227
443 178.99777816036539 16.164156386167114
444 182.8369379423145 19.472627191170723
445 182.07745166417197 19.61265159514958
446 184.63811454146992 17.95008807370628
447 180.35283830981047 20.372527385511777
448 174.1894594204639 16.465291795271618
449 181.43266322955844 15.879624548722228
450 177.85152119445385 21.07152182369757
451 183.7884316879035 16.058877848545272
452 179.25001252384624 22.799763576950227
453 181.4255832126117 20.242668230306517
454 178.33103834800895 19.172447998062484
455 183.49710185561167 20.35977433772204
456 176.1983227940138 17.224125771092346
457 185.87607615150546 13.578288747339561
458 186.09538200063483 18.798727767540395
459 184.21772005910526 15.361986299032697
460 181.83123393604748 18.633558366410455
461 178.26514094845118 14.714354833199247
462 184.05718942066346 18.665705533179782
463 181.2482934711166 16.903193257246922
464 190.37363832043457 24.585146707078152
465 182.77006353293282 20.362783826530297
466 182.18910436740748 16.440443737423212
467 181.56211400456897 17.497774392771916
468 183.63909961727194 20.194715323294705
469 176.23110964191088 17.230077238252957
470 179.7745088969124 19.700211888459577
471 182.5192624699402 20.988973119498635
472 182.7408186707427 21.011242448774286
473 185.4156181802957 16.141150109665293
474 184.75381614170175 15.504655756781517
475 181.935266715092 14.185793810170724
476 182.73686616946324 19.2981525961167
477 182.26546146960212 19.94148484765188
478 180.41708181790722 13.551879557590974
479 183.61076014801446 14.88580310688821
480 179.92089399892092 18.80593855882301
481 179.74163551886647 21.107484752489814
482 182.03694489328308 18.40029325018764
483 182.04966653370914 13.068696613119945
484 178.21878927281085 18.181289216355975
485 178.50588054091764 17.322592161742485
486 176.50887124998587 17.574801850986027
487 183.17403845957773 21.184913087554126
488 178.83439207612005 19.544957239022548
489 178.1354910354034 22.652679590621947
490 181.00935157832365 19.316366367408317
491 178.17665012495155 20.439377899732072
492 179.30788871123895 21.179121813610294
493 181.04143004508703 18.684445389014382
494 187.77186779207076 21.77069944865822
495 181.60507987428088 18.257630638526752
496 180.03419496060326 15.74878551275313
497 183.80434700981147 17.44590666076259
498 183.10539652437825 24.402519912759733


==> data/rq1/ft/nwl.txt <==
i m s
0 20.895512693923465 6.502880353470434
1 19.52643942132604 10.838468140121918
2 28.497524295977893 15.040593794911025
3 28.650688445119233 10.539237634086538
4 27.717702151270096 11.497291478206435
5 27.568798175564346 7.934669639622529
6 36.76732293897909 10.017761966269813
7 34.95845500881758 17.996607413993093
8 39.03459906161338 25.571186938038537
9 49.37314847257563 23.70947359397129
10 49.63100577866341 27.5693512078211
11 43.635340738465324 19.935704755143625
12 45.87465982441802 16.90455335338609
13 62.26839261021473 20.684069090992253
14 57.30308920393118 18.30553917165286
15 55.90812378043326 22.151697229135927
16 61.05144585831753 16.675990341735602
17 64.01622479465662 22.850261670350925
18 62.1907748203429 24.227388263015193
19 75.17867832582273 28.464035661723543
20 82.06762481534278 26.909362643953596
21 86.60229970528997 36.24661432773287
22 95.83869612003255 37.01053193148765
23 91.62730067095785 34.693491806990664
24 91.28968413013688 33.629217400719355
25 89.01647980677926 37.862656339307264
26 93.3983272723847 30.34787750792117
27 93.5714596494892 36.134945339330514
28 89.1567179632474 34.295502103209955
29 102.31040820129418 35.16867778839439
30 103.92543572710642 38.982519179307964
31 108.94516683089793 48.18864330582919
32 115.24856022706149 48.24913789124628
33 113.26342715917842 40.87142392495347
34 104.20883208168657 42.442154683025684
35 129.3717895594259 36.21263557225553
36 118.30868870560798 35.9303336994329
37 121.38481458226993 34.51400833724993
38 122.5709424644501 37.27686138185127
39 126.22260886117915 41.38144182071629
40 125.7509427602849 51.53513026374738
41 111.40687291465535 43.87293036032869
42 120.65872562354511 44.09903457687896
43 118.5464248428865 32.05563403935543
44 117.40025081750407 41.749213692182835
45 117.35106812883869 36.37949552534982
46 126.4129603352599 33.931717899737436
47 121.16601723637832 39.455407912094806
48 131.78890318562514 42.19147667264269
49 122.99351629326092 31.039054713891442
50 121.51154837229771 34.48409740217509
51 124.3931683743277 31.96563389220875
52 121.82983970684845 32.37485879128698
53 127.39754028141583 30.694814019717214
54 126.39081186365324 32.30023423886821
55 123.65206081780647 41.37612966613089
56 132.86737200887566 30.099014593386073
57 141.29276491605273 43.36601025706267
58 132.83562528961988 33.30616156255335
59 134.38392351911773 37.47949994953751
60 147.38142295332096 38.47957213225808
61 135.68038365181278 39.07474620885474
62 138.37753118404368 41.907094033592934
63 141.79082642892544 39.00600095340153
64 145.5415779282806 38.10933158544778
65 137.94503785891249 40.05877118354199
66 140.78671915347806 36.49792529241899
67 147.9020601118051 37.73553667727155
68 143.73312494784994 36.4278213768493
69 148.8712575753573 50.056216641865596
70 147.92695282656885 51.899525301818805
71 144.97433957802906 33.68883132701186
72 146.58666008308242 42.50677205045795
73 148.80787851799448 41.21675803645723
74 152.80658969867372 41.85285036265578
75 149.12049791924275 45.079994798726915
76 151.40010728305776 44.051682109646286
77 157.16900157898607 42.785134783903594
78 149.09202963631662 39.38349360983417
79 152.01739988556218 39.935108072243096
80 154.15000760838612 32.020370853968494
81 157.6266673524161 36.65423300991264
82 152.8280963087979 46.120789275674696
83 153.75760450151273 35.90123182762147
84 153.54152111955725 34.33032908923969
85 163.28966624435097 39.76096899037135
86 152.00083758591273 45.434288363033744
87 155.66585396080598 38.874967692619
88 156.43234809940404 35.77285901685473
89 153.95555149778392 39.2104860254609
90 154.95913053547602 33.715540218353794
91 157.47265808279496 38.559652810949025
92 163.08672402230826 37.17757338283638
93 157.97956328561244 40.55015264749097
94 157.70539857215323 40.229735398812345
95 153.13689392685774 41.29243166567998
96 157.21572396426419 38.55531321429683
97 161.50986772320292 39.79136033983549
98 161.12759114808472 42.410285438776285
99 158.76977094009428 40.25651673933947
100 155.567434870547 39.94829953329101
101 157.17237053247135 40.29375105457765
102 161.8900128076183 44.72599242686347
103 163.04575342618264 40.69307716901421
104 161.50467950925972 46.42732778597578
105 156.81389060935413 41.518490543482635
106 163.67409863694007 38.273971045849486
107 167.74428051912707 40.127798383533865
108 161.42894189112226 37.00972668057158
109 161.1132030078522 38.918352203569015
110 163.44312030546163 46.254216637547344
111 159.5158638185689 42.146325819522154
112 163.1366749722441 39.05997741282597
113 157.55428176768544 35.74144036166303
114 166.6478411177061 39.830650592945794
115 156.89708636382463 43.8494450918807
116 165.32142764354927 43.72929841886779
117 169.5920085376492 43.532394128639766
118 161.44888379387618 36.466355803112066
119 159.5263069698936 39.66774486359668
120 159.55292652073638 36.99894478174112
121 168.10208432343575 52.35052050889269
122 165.05832988147478 48.56202484165505
123 170.06721652344237 44.468050483643765
124 165.257895914597 41.47896217842089
125 161.79560768741953 46.85449412314674
126 161.84549892168226 43.51531406367896
127 169.36599282841425 49.56428688048914
128 174.80476956459856 37.433032881915196
129 169.12754667269388 42.66598691784628
130 168.14382566861525 46.648093102124015
131 166.26832040786599 38.65462579084885
132 171.6585671253929 44.51105225163078
133 167.3795897668173 45.92724265067814
134 175.0529055663384 50.290352552779176
135 172.01085710565604 51.14612278794405
136 166.8485156393843 51.48596548023081
137 170.59462623434177 39.12780607267003
138 170.26947662237166 44.25891178501223
139 175.83055215404417 42.70272444078401
140 173.24755659038593 46.444574830855224
141 168.34844613813286 41.00485250338014
142 172.91986064603572 50.695640101431835
143 170.4798771082997 43.755486296598264
144 175.25142543407242 59.91851156511161
145 173.69347081122774 47.43354126351416
146 170.42379278070308 44.07615693049041
147 172.64792091711837 47.92221621368023
148 180.88406715112848 64.88329790239776
149 165.7667486199394 45.28026429568792
150 181.34317367771547 41.05684792524109
151 176.55321059604532 50.666958681402434
152 175.5355153797829 42.96092519795588
153 177.41312922155186 43.89592776696566
154 178.969954494652 43.14087324658161
155 177.25561512877943 46.85663067478228
156 174.1300864342324 37.30535727571806
157 172.82871870284472 41.80468715972731
158 177.10683279579956 44.23138638607251
159 180.271377316499 46.30997030310065
160 187.3289347947364 52.1427722670317
161 191.73754041965026 39.941621200144965
162 184.6229686679947 38.27526524677646
163 185.3643820720158 47.38840845314469
164 177.17058267916354 41.37283196212969
165 181.87101734418653 45.48485135716843
166 177.7786686609266 47.98991415416996
167 175.60690183540936 35.936362225902016
168 180.80976440579764 37.490487043292724
169 175.01545921933473 36.149613829344545
170 177.0293849850002 36.338876024386465
171 178.2328082089306 38.63262549007047
172 176.32320097841256 41.12582901386797
173 180.99214622947642 38.0994704947755
174 182.3229906305993 38.79194314236184
175 181.7238370091521 42.08368631050417
176 181.15539427325388 47.75112329566407
177 184.11277195984388 41.655877558502056
178 185.57263751569127 44.29510548519727
179 186.1165917496189 34.22601138119992
180 180.5421119379701 38.84859203603267
181 184.69712404045902 48.05058604985689
182 183.51878445092873 38.40576010303807
183 193.32797040589531 49.91947319816706
184 187.2095442342491 41.47226495822178
185 189.6187066969356 50.62148035825665
186 193.60364952238328 54.62544449445841
187 193.4482159126777 47.89905615802357
188 183.49950002250586 35.53537534577535
189 188.5156456089823 47.50527341343387
190 186.327572053339 36.59584447206845
191 185.93946373532918 41.00689797515366
192 189.88352181713356 44.908667156675506
193 187.08728671766667 49.82502821214616
194 192.2121964626175 54.40572122706539
195 184.87944592918157 40.7231450112165
196 195.2112428628942 48.160364520477565
197 194.96801564767662 49.681502190609734
198 195.55236394394103 48.94574185322925
199 192.8407190482388 50.02477250572908
200 192.8589440486167 45.780516224498
201 189.55942300513038 44.92734819772181
202 194.6215729386724 46.80743074402241
203 190.58885107950616 43.88150222044926
204 191.81697684908073 40.93340070250816
205 201.46797802693908 53.555338777973944
206 185.7102205460692 41.37589518413021
207 200.51136295640416 47.66305518895027
208 194.6595110511719 45.78290311572949
209 192.66069073202075 43.63401236233585
210 196.0493365262351 51.43455699253381
211 197.6830978774065 51.68427560522061
212 192.5443219927991 36.8337164647238
213 192.76238718932362 40.61269429534707
214 195.55318994017938 36.78973030179042
215 188.89688753010665 37.10284713923564
216 195.17130220576527 48.20440652267813
217 200.20856174870738 48.137260699699766
218 191.24327052719676 42.62074335255853
219 186.42703427176704 41.75245391771672
220 196.33067265571776 43.47105775853061
221 188.682299079297 50.53574988913948
222 188.91267476094595 40.84977743668372
223 194.49027896890456 42.61370563000522
224 188.38991927804724 37.93329890570657
225 188.4825326895109 41.69534982013759
226 196.81484861401262 40.58139033955999
227 198.24038598073054 45.73237809088089
228 195.79063584213023 48.032609729958494
229 195.15291161417827 46.099985356005796
230 192.497221756189 41.51830484553974
231 198.871454377339 45.71559169173991
232 197.5049866566588 47.13096395164382
233 196.13658714480886 54.607758610255885
234 205.39738073850486 53.39903855728327
235 191.70803291892378 46.525865007998405
236 198.04652711018403 46.15655483766384
237 199.39924381932772 49.3126676571651
238 201.47861740506733 54.30874096429021
239 199.05645741632384 50.04038637010159
240 201.9670896144151 48.904332862468515
241 201.3029413302812 48.13779422783051
242 199.82082240209704 39.86567273761112
243 199.71835907464236 52.65625324848986
244 198.94114809385707 42.68469350587531
245 201.39843715067937 47.22860635467989
246 193.67492491629002 45.881432931556944
247 196.22260373459585 40.7125856020245
248 195.5747807450485 45.149941267382225
249 195.29233629781794 48.293905393644806
250 193.99615065752832 44.818450034550516
251 195.06063687271066 54.79003714756798
252 202.83372680621363 48.41634719060974
253 203.61293762611444 59.62657198038792
254 197.14703051785537 51.351752719709964
255 194.8519185485135 43.93993206920454
256 203.11636974859823 55.213980433386624
257 201.13591861167794 58.70240829121695
258 198.1837723544573 47.11000193999361
259 197.7323443194391 56.241327821376494
260 198.99685018722943 55.475121177490536
261 199.71226855736077 50.229527210364566
262 194.93807723294725 50.8552028445951
263 201.60999819275827 46.35263897207476
264 204.69897233928367 53.35898400488746
265 199.91184108830385 49.863977998074034
266 204.99260244256448 54.69527085183126
267 196.4401813403784 43.0139447717442
268 200.94461005466616 52.11486466578675
269 201.3661268495892 42.08099562688256
270 193.82646113880145 49.57667317571847
271 199.13775454449512 53.85205059807112
272 195.2826909266148 41.51290840783256
273 200.06194073208727 43.155840929853234
274 208.52156212500358 44.37496391632687
275 200.87652114144 43.6890969738778
276 205.22561555873162 42.461963479160644
277 198.95229459630744 48.65339570591769
278 195.80335222290608 52.840552587599056
279 201.07133822198688 41.423121253997515
280 201.4614761347511 52.64071738433536
281 193.71119117626426 48.9540336244738
282 198.66770729002457 40.97140748092938
283 197.65873328808905 48.13728276267797
284 194.49990452968476 46.14681813960528
285 209.37046754628597 49.191720465804565
286 209.0059470316939 47.356383425634256
287 203.10159505068503 50.29220032324666
288 206.53433824645094 54.440847632290954
289 206.4248817364647 57.155142243031634
290 196.1711895478774 45.5326647079737
291 211.46424101994543 48.17692927608764
292 202.77989576115723 46.85718439262371
293 201.34776032701888 50.17837209460383
294 205.28541114557902 55.45969803226144
295 204.42705771397206 56.208553484446035
296 208.20658391442285 49.52757547062448
297 203.82499997258262 49.5103175114057
298 198.94569322695025 43.34666663103572
299 213.6261069977492 53.27046453618096
300 201.2708780311101 49.22336363152175
301 204.58757411768914 53.39255728046076
302 206.95361501071952 54.44977264098794
303 208.5067333173416 51.08280026351706
304 199.9175577052757 48.964271843068126
305 215.1398697276812 45.2285023885804
306 215.89153844450146 57.171530457885666
307 215.27592937444274 60.48632083664078
308 212.19803330323467 59.38980272403952
309 209.1163983502026 49.87506841144211
310 209.14853859539716 48.06786020595847
311 207.44504306537618 52.85259647313005
312 214.6014592488836 49.69092652697713
313 204.2653857639911 49.244389453447056
314 211.25630587999234 47.23717414379916
315 212.7433264215998 49.278924080554525
316 206.53336795672922 49.19679410119429
317 203.23887136426544 53.15869997946777
318 208.7577506739267 51.63871561039027
319 210.06908260274105 43.796042791119014
320 210.90902933317471 48.96880166201227
321 209.1791175150603 54.53072870248934
322 208.86392611681123 49.54566696105291
323 206.79472476589814 44.13122852790692
324 211.81064913839367 44.35034931469671
325 208.68404614256838 45.44332710649651
326 213.32062774750858 59.99012220211915
327 207.45361763151178 48.434777537106555
328 214.27010695162843 56.39449641860204
329 212.1034599710105 48.99324187139839
330 206.69778197531036 54.28885491742101
331 203.87251834765453 52.05751953105478
332 216.65477837176545 50.42979962517472
333 212.2233206370076 49.0819320033235
334 206.05249110706217 50.815123904029136
335 210.46126236704941 50.259027063862526
336 206.939083606367 50.1400022552088
337 209.65970974729697 58.48411156796984
338 203.70282724540982 52.155431766427775
339 208.0415209551335 47.27079851695917
340 212.45030129945494 50.39071668753128
341 208.3639879702891 53.39285720209357
342 201.54898128724707 52.47102711348646
343 212.58131276797158 45.81535519563044
344 215.00627105414642 51.71860638602569
345 204.79472942130127 45.593837768843805
346 201.40016589253315 49.83329497079858
347 205.79312605480658 48.383778597217635
348 206.70707946459206 48.16251026046199
349 213.88509015963297 54.31109581155515
350 212.27890601901737 43.400721141577264
351 213.28304591715687 61.32734692309879
352 211.93969210977562 50.788564631847
353 203.66203506031002 48.25746949450113
354 203.18607855091506 43.571765060042516
355 210.18075608423797 49.747441927160054
356 207.5325789197404 40.45877170620524
357 212.14448340632626 45.17030535570942
358 211.83715326418132 42.26011567845017
359 211.63127515742957 49.68067149508989
360 212.9921111946182 48.43264479587525
361 213.35716941416172 47.1187597692841
362 207.98485193674634 47.24902112255865
363 211.76238090447956 45.84871719550275
364 209.03215659924362 52.494386820035565
365 210.5767824492338 52.33186734215019
366 212.58798631598614 49.09245646677302
367 208.13632434432262 44.67439558931776
368 210.35619921803794 44.83890874031937
369 208.20680424256858 50.309593675760226
370 208.4438613832868 49.76295319014892
371 206.61606367408052 49.943625857038406
372 205.94115417214454 47.14389406330572
373 212.92841448628428 49.071286045577324
374 210.53873454496042 42.43737049045401
375 210.3046705387582 49.28268806731102
376 213.1976557042754 48.24993193337111
377 219.85435303372606 55.05589831398335
378 211.82311370024598 49.74168676577193
379 217.42044807916417 56.084779739968674
380 205.35356064535364 47.03433148520721
381 212.50111755595952 48.74763831991391
382 206.76743630661184 45.67795328064884
383 208.53248251993878 50.946394326124256
384 213.00801448745952 50.35839092344856
385 208.6192909700714 46.65280340059545
386 208.5219930824741 48.59433463615092
387 214.01148637666262 47.91904679062238
388 210.4655601988939 45.03197904867049
389 216.63571923908938 57.06793191902077
390 215.42718689874755 48.23141153044316
391 206.98502037773196 44.96697487414864
392 216.59578930652765 57.644313416020495
393 207.55096382900177 45.7822073528768
394 210.01692841395916 47.8545801959431
395 211.46618306711872 56.3817545791193
396 212.69765782251093 47.959231425190026
397 218.67906303222202 55.61603120866245
398 212.35336945309047 51.529278200505715
399 211.52464487710685 46.50476564142494
400 217.1919018605529 51.88691855749535
401 212.46071498268867 49.06324614538685
402 211.49363673038337 51.90715339057652
403 208.7713970490634 48.47948039637728
404 214.5743861142317 46.44357476331708
405 221.76613071013517 57.43335617420227
406 208.62123272211275 49.45053119055159
407 216.28514682160258 56.704163132024526
408 214.26419037063087 45.415978975889665
409 221.93974533315745 48.86189238807485
410 206.7269337270293 46.320039501697984
411 212.67413341466263 48.69342695254085
412 220.1562468392296 50.404787617535554
413 210.36436752024602 46.247404342965446
414 209.62056184663106 47.31162872809509
415 214.94954026142204 48.6971296133472
416 207.72442984070221 44.79505458346394
417 206.76626485072424 45.96439415127299
418 211.94036513756305 53.49478015317963
419 207.93982619138606 47.00782945943425
420 213.52455561026892 51.860633358119586
421 214.09210350218754 51.94400786617458
422 218.00261587971363 50.40666585910029
423 212.14069800106864 42.79859254178194
424 212.3073750960244 50.798127860837305
425 210.63938645731446 53.55857057320868
426 216.41089507098596 51.04681578253954
427 216.79386753310854 57.214114544041514
428 212.0005318634357 46.03225939697808
429 217.0466272006292 52.878216167796744
430 210.54788955641553 50.20381441303821
431 206.48479552046348 45.662901688331395
432 215.19998467079267 54.449461246150804
433 216.13673305906863 57.60922113817229
434 219.14550989501853 52.71163179822386
435 207.94035284023957 37.801449913781745
436 215.77842190476576 56.719733649785276
437 210.18339823545347 50.387535024718005
438 216.87033080268787 60.79534828303933
439 216.4322814980373 56.8392505432936
440 216.94759366583585 48.91739798815662
441 219.34770814034763 51.42315650032688
442 215.36116744618693 50.906975649333454
443 214.49004145111127 47.32403237961377
444 217.1214708972396 42.718555883214016
445 202.78687755981377 42.47107145520207
446 207.59509155513032 46.30859340462865
447 215.1750962369396 48.55732322872921
448 214.21157671570623 42.933808507361356
449 214.0132043675043 50.45861230872226
450 212.17622409306222 45.876297500518035
451 214.44615455106813 50.11166719987284
452 206.9877427828169 41.748596307123854
453 210.55463072214494 46.57957147888334
454 212.72303519684243 48.15079655039496
455 210.74538425896282 49.262471440647076
456 215.89352904249716 52.03546513584506
457 210.38218804409038 39.38544483808652
458 207.13402597880167 38.416907179545404
459 217.70643565147998 51.5277932887009
460 203.9821160744811 48.41280296519946
461 210.66792969988643 37.10638394219023
462 210.44515562421506 46.09408930520195
463 211.87377090503938 45.51869804988652
464 213.53470637151412 51.60348607074253
465 216.54326708271182 47.02366744140351
466 217.88297265226896 50.61290838420856
467 223.03659807771888 53.92189740247741
468 216.57527783753767 51.464792668153194
469 215.65137532423654 51.518804943339426
470 208.56478368220434 51.87862628273952
471 216.4199363839697 52.62832250849518
472 209.7182363587063 46.60459315914763
473 214.4917356398932 48.038816224157436
474 207.53465618680679 46.175713340306636
475 213.17815722077026 47.162397490290104
476 211.15489467498668 42.83840442505346
477 204.7487118606695 47.587541469706146
478 215.61989820041626 47.698387803316706
479 208.90497863144446 40.881441393066574
480 210.60831030436051 47.43129795793614
481 219.61757817862525 54.75899303423791
482 210.08614789351714 46.25507712661071
483 209.30663061883064 53.21622808001445
484 217.68502976099768 51.80963027230518
485 223.21935462326505 51.337660535531874
486 219.5697594647133 47.39743139717518
487 214.52931210616535 48.28785452243844
488 215.3644256470825 40.0148503400582
489 218.1337777375042 51.38175118232799
490 211.5120102330828 38.92192990605283
491 211.94551343558555 45.16251166615714
492 213.33961256306802 43.534687285849905
493 211.89021826911235 48.09629662659631
494 216.99416097844886 37.66288320508596
495 215.40000126808619 53.87087184660179
496 219.41438975055325 50.06875866884544
497 215.25445745520824 41.772623022413676
498 214.64881458689138 50.83106700859053


==> data/rq1/ft/nwm.txt <==
i m s
0 36.401681923811424 9.87776533291867
1 39.61116559170481 12.385817069535273
2 50.46532411846316 7.474429095380262
3 48.804157345710586 16.5410753216626
4 51.012340908774 15.912899267917906
5 49.73745778286732 16.65414583628434
6 51.49026729727289 14.318256364106698
7 61.20793765270942 19.473887330974858
8 63.69157940719744 16.24113900882586
9 71.16681904138952 27.097430069680616
10 75.1544402568928 20.756940347321606
11 80.99361773118876 22.239308799894687
12 80.81020284143008 18.372053715874987
13 78.18356789926085 17.088959855918695
14 86.00394497895456 18.885643867888486
15 97.91633210290061 22.39038859726396
16 92.5011250382938 16.14680868469005
17 99.51478677875403 15.067781106778584
18 95.12898048248299 16.800610743675705
19 97.08676459220514 16.161025207080346
20 96.72178044081659 17.06741500843483
21 107.24064144203234 18.878264703784556
22 105.50541413070519 8.811456856900769
23 105.9374283247154 10.096607190649877
24 106.9440933133229 15.441571516339854
25 117.41682759403552 11.217719075921302
26 111.84471661065959 15.09539045002794
27 113.3836959935757 12.195915284522858
28 117.53211660932587 12.726096324504903
29 110.687818196358 15.799637773819915
30 114.90935518827732 6.209741127793121
31 117.04626207990422 8.153327758704114
32 121.02586264818353 11.915845846817167
33 126.14936796790501 14.945284349447812
34 122.45096119921018 8.912021460174524
35 124.62636720863497 12.550721697512538
36 128.86436778476977 19.579484773066135
37 124.1154820847315 13.362049027404872
38 127.244688333675 16.260248445199164
39 128.9832446551959 15.828708477381301
40 130.3404736598273 14.078708301790948
41 129.03658979776156 14.250317974747087
42 134.10338280486675 13.335323730603537
43 134.6977097115037 9.66949030867514
44 136.8001604629918 10.208395135925835
45 133.41923815067577 9.238050390923753
46 137.55543823214265 11.014455060753178
47 136.33890907476064 12.029275946640219
48 139.83673530577036 19.123191021338684
49 145.56657262008096 14.886555825657327
50 146.3132503875336 12.817829916176208
51 141.0684864821107 12.115476962895514
52 145.1543993831828 12.895859510093754
53 146.17830177525363 15.284046156394192
54 140.19796250972473 10.573220720644072
55 142.25302716161838 13.528670050008722
56 140.9882685952218 16.70423594176746
57 146.26704134929113 19.62624824607739
58 145.12906210699163 17.11260818133426
59 143.2902145441358 12.561513883815083
60 145.8205893617817 15.332918155791019
61 150.31232311097762 15.162405198599533
62 154.4805378225553 24.316365814536766
63 146.13084300721144 14.888943105951505
64 152.12877249519622 10.536563896570327
65 150.79549844613308 12.972141734370878
66 146.72211283336918 19.81240965554291
67 148.43701324797888 14.938847663237912
68 148.70962544918362 12.957255877944117
69 150.11093041289445 14.966921796939785
70 150.09890507432107 14.515643484114626
71 150.48662081741253 12.612108083923916
72 151.55026318304706 15.409607231154755
73 150.6260480103062 11.949643603311298
74 151.44976546070401 10.986895570559808
75 148.56538264447394 16.18587999525053
76 155.574981497511 19.755176266343998
77 148.8736988036028 17.01545766408462
78 156.36206095860248 14.671183213172576
79 153.48239965363058 13.296584618929494
80 154.64149634521533 13.394152400723224
81 152.62137664808418 18.612420149990463
82 151.98218127864723 14.337563845011488
83 155.77172195742705 17.334306154349008
84 148.63289687668268 15.614901493564782
85 155.48970019187044 18.336482725529322
86 153.4360875873899 13.972009698714876
87 151.31326616877612 12.55856899581431
88 158.5655988309308 12.928232477180295
89 156.26326822649082 16.461828408693208
90 156.74396713327025 17.804907994836753
91 154.10554143894493 11.854299698622201
92 162.0391481470385 13.495871588363455
93 147.48046636406906 10.080161760991572
94 160.05685726770037 11.90910202896413
95 159.1819037983168 18.127565901904756
96 152.28871085520123 16.515503598666072
97 157.7465182372781 16.628032172614233
98 158.58006500779663 12.71285440396756
99 155.29105792277062 15.154679924311086
100 157.06974529859912 15.721768608321721
101 157.50570250583687 17.793181844503437
102 158.35644433921564 21.87044573190009
103 161.6206301007399 19.274127089518455
104 163.185701073327 14.039958203512667
105 160.8659592495949 19.350113452552506
106 157.85314976881568 20.7070526261196
107 157.3087228225426 16.697590602558158
108 159.64643459253344 18.878913528009203
109 161.98089028274723 26.23097118938317
110 160.69399530504808 14.067237470447507
111 164.2051586540327 24.241205986170215
112 164.60715721073583 18.03246731790681
113 156.85788903676868 18.02115701581449
114 163.7017871728778 21.17312160961444
115 159.79775406767857 23.56426426392734
116 162.71985597313238 22.26212704647968
117 157.87898494597852 19.321906260944342
118 160.19811016820512 18.020996707588814
119 163.07290871821837 18.851148352430904
120 162.95677012681955 16.480118726637883
121 163.66196924170373 19.91651243601945
122 162.86331137593749 18.142158075408748
123 166.04434714077877 18.888338670246867
124 167.37704645336538 18.61663983440896
125 164.42350051804544 18.25698324907113
126 164.97205686801135 17.894939117371038
127 165.05068972850626 18.042929070004778
128 160.01612374794598 18.730545794758765
129 164.558885833416 17.693267368398928
130 160.8482318185524 19.662421887646374
131 166.97454029038857 20.429212844443793
132 161.3719566988081 20.633275980930083
133 167.2896334896851 22.418402703860934
134 167.31896628454507 16.481454118403594
135 169.81348190868647 18.001667396936334
136 165.1789148118009 18.443473953508583
137 163.56099418575877 17.232041103298
138 162.50000841788045 17.927827079291006
139 165.38272383353532 15.546200388609936
140 166.92846551036672 20.870963623125608
141 167.80126767596246 17.441362381436004
142 169.82902168672314 19.35598602973502
143 163.68724912739867 19.86152047574422
144 166.08127364737356 20.47423624372775
145 168.3843334235808 20.716638558337703
146 172.57798734997604 22.99941855601697
147 167.00389105807358 18.0105087583331
148 173.75032305507764 18.959814968529404
149 168.70688995803454 20.029954192193756
150 164.54449250369035 15.470449734096238
151 162.87524360200655 18.77646022489701
152 166.48821155353414 20.160913126865438
153 165.807920645259 19.180129591684274
154 166.2298864464459 20.704980161933534
155 161.7060635289377 19.186627548193304
156 163.57294167083705 17.410351914938524
157 163.23848869438922 14.894003790788712
158 163.23621749002263 18.70013975388053
159 164.96059745703982 15.257277634686787
160 161.49454945428067 18.802066311587964
161 165.67711921854635 17.80152050361497
162 170.27340073974466 18.18354395389412
163 167.70206222237945 26.52667718492836
164 167.54280876059323 17.963192214748233
165 168.81728120525776 17.488140204342606
166 163.0019177103246 18.131355320072917
167 167.783280631368 19.057560829201194
168 168.35197440885116 19.743909089009083
169 169.47876689569415 25.183695128088473
170 166.69930205074346 20.147715867578462
171 167.72973378430513 23.688500756302616
172 171.9010119218357 23.62977085186364
173 174.88064638289814 25.970178233061418
174 169.9051846462499 18.956072729390275
175 171.90251494876094 22.15467641224012
176 170.92370678645062 19.365376729375054
177 173.66089343916903 20.318868871882728
178 172.40665588675034 22.108936135816943
179 161.51626276547123 18.65544521664167
180 168.9605698685465 24.680793202712326
181 170.1070484035158 16.762358694897607
182 171.1847693471962 17.87254419272413
183 167.27687447572072 21.11826801605302
184 167.60041506456997 19.26366226398193
185 170.35256564145928 16.67797663389565
186 168.34962202190593 23.647963083667538
187 166.40193088428308 18.437129131867223
188 168.79484731705807 18.733244677709518
189 172.9067095603436 22.326780667141904
190 168.21188411281196 19.5696408264937
191 174.38349208720246 21.80732266882735
192 168.74016976288164 16.99347621509468
193 170.4427160311132 17.295065425163454
194 170.1600043532246 19.511043885868137
195 170.64743133642895 17.874534988382475
196 168.23450626014125 19.936444109734456
197 173.14211564167985 20.98462816413428
198 169.48446328900496 17.667722343735054
199 173.57162283457447 22.297805901172772
200 173.4459152989288 23.128841930438774
201 168.29686206695163 19.186611586721053
202 171.69178718365518 23.262824280164267
203 174.20183767152577 19.840417290536898
204 168.3540129931216 17.33070760861671
205 173.09820248592658 19.616049258234973
206 164.81553983131516 19.72101948887553
207 178.37021727276084 23.891376465033098
208 168.21725783077292 18.437035054418544
209 172.78585254309738 20.752535156635712
210 173.9317353854696 16.81420516029186
211 172.99643987965544 19.87698160028915
212 172.7177445295859 23.640660317925768
213 175.40718410831354 18.052165482139397
214 175.29145781356254 21.076046982192096
215 174.54704240231308 20.3813804511994
216 174.51179234717756 20.452458961775218
217 168.15270712036266 18.554690523498543
218 174.39935998031578 19.744022914562628
219 176.0127717533257 20.670870005625552
220 173.5682849444305 17.166179532717948
221 173.2628235044097 16.160347057588947
222 174.0314798293728 17.39275057963224
223 178.16785760317495 23.0779632721336
224 173.47787145975158 27.295033752561384
225 173.93799739154778 23.04153559584118
226 170.91018217417545 25.77886792745812
227 177.03874697337324 27.73655941011022
228 173.24037691483966 22.936716281210114
229 173.04244299576462 16.688022417487847
230 177.9487646444856 19.002974403912532
231 176.4097566654628 18.799792366195955
232 178.3649805515572 20.71086575795721
233 172.61164303011088 22.437107231191565
234 173.28320058485153 15.812996594175727
235 173.27703102754305 18.24973811620745
236 174.35546443377558 18.422298375420354
237 170.6293748510694 19.12248498189283
238 171.147568571823 24.00294346234809
239 174.92029293310793 21.57063172601249
240 169.2746546179565 20.566509544158365
241 171.6374195158122 17.807940901374135
242 171.55148549829528 19.173586265236334
243 171.4678928969107 20.21586936990406
244 177.8979216219853 17.125135929250987
245 174.19991121121257 22.779074202047546
246 170.47454270841607 20.11652277632484
247 172.24045910015116 19.45039678192738
248 175.13951032517988 21.305988458773175
249 169.73064407065237 20.611247038603768
250 175.58558479167044 22.12060008516705
251 171.5441179497743 19.60284363511031
252 172.7967715620604 14.756101170918914
253 180.5616707376113 21.743607878956833
254 176.01646581076048 16.26740611581278
255 177.5203264559575 18.391404034203013
256 176.93616474229987 19.033846096896166
257 179.0948438924956 23.601055542758612
258 175.80987939842666 20.805807779633348
259 179.94231695442383 20.65893290880975
260 176.18503780740463 18.307298385942484
261 174.19977616453914 16.68670930867037
262 175.7467107797945 16.909565742271976
263 180.90874407245747 20.42246841987625
264 180.89375753106157 20.204186761056306
265 174.91971166361822 20.063314247157372
266 171.45899163701017 18.123791693848737
267 173.2559849011943 19.414891995698564
268 176.75629448426224 21.824756295873968
269 177.5072559603314 14.086978909926536
270 176.60786407233735 18.973308698273694
271 175.5896256146264 21.090873574040618
272 175.11793013190893 19.629148924240564
273 176.43478466644086 19.292279627932363
274 175.4612552648311 24.021985140284972
275 175.9753865909108 17.950011176866592
276 176.804534550151 20.7441593553071
277 174.4909606461813 22.49374673529264
278 177.8407175568437 22.62390280658623
279 175.23720675541753 21.045865379546534
280 173.2843186094268 19.01541073491194
281 178.3680645443835 21.78027240963297
282 176.59126004975573 15.727169051015165
283 176.52006550237394 20.494472886899132
284 173.64926400325436 15.753315066156281
285 168.58320038070377 17.309019423913146
286 170.8812575098415 17.61079799779185
287 170.52901786042267 16.863742356360326
288 179.0864036185689 20.711867597996708
289 175.186381333204 23.417428200135458
290 175.44270753608316 20.389553288884606
291 174.25226335122716 17.25951612136124
292 177.58149039907516 19.592955592907003
293 176.84934665013503 17.28813689343147
294 175.9182849286672 18.165191465373802
295 176.5788178668195 24.132721026207356
296 172.1596365726163 17.478265902753513
297 177.68948216131838 21.256777398928023
298 174.87937200740518 22.012185143023924
299 176.3869698408064 16.906042302790645
300 178.23852498035382 16.867834359926185
301 175.1948264787832 19.52902799465111
302 176.1816268664206 17.89882928820847
303 175.1351463902331 21.702656988758132
304 181.48204155678883 21.91486872344266
305 175.39471059832528 20.91762212833818
306 175.08283865384905 22.69078457838871
307 173.21363804224174 19.90157944683941
308 171.73241108908994 21.25239637924489
309 171.25936848755376 17.609837825796678
310 177.15907986264412 22.872253149853982
311 175.3298566699184 19.806420046069704
312 174.35885161904756 21.054310677147154
313 174.49450801616646 20.600275171453855
314 175.3860745436889 23.665085365617525
315 173.03227246412533 21.602767459637846
316 172.72564195625927 19.346752791210697
317 171.70823848830997 18.129320391758206
318 174.93851832421075 22.204206825525
319 172.24233923795265 17.823091166641184
320 174.9304670389643 17.2788356479225
321 172.34716709378432 18.955473418563113
322 173.2215120711172 19.89453456465164
323 174.2510788653387 18.9787591627571
324 174.2456963633537 17.827578307123655
325 177.032309318935 17.420041061998347
326 178.06508987310934 19.481451093308426
327 178.24819790792344 24.336935622243217
328 172.04838951420658 22.461325916641286
329 175.3068794971872 22.15198289507383
330 179.41767721587328 22.451383584767523
331 179.71036746990438 22.415429702316768
332 176.51055673380534 20.316339355278167
333 174.12499180960782 23.04304013984161
334 180.4734517700187 21.763316395869964
335 175.79812797913226 21.959203956418452
336 175.06654862383246 20.088219720930613
337 173.37221386758705 19.48164679441247
338 175.42764529565528 19.260731184999997
339 179.706571082304 23.25787447299941
340 176.61679228395664 17.109291580401674
341 176.18241669554791 20.32222655314051
342 175.48368389037708 22.38203799140409
343 176.30048016693755 17.59769020615866
344 176.9908414006707 18.59451856147326
345 175.73006714190404 19.165879054305968
346 175.11813944146076 19.864146519426605
347 178.74024041992158 27.847452766974282
348 179.16300358829125 24.09475152544105
349 181.1427941027814 19.582452711758712
350 177.35709438227718 20.661565918559045
351 174.55198757709735 21.050676254254395
352 177.17557400547216 20.70984501272661
353 173.34035455778275 19.175680947265292
354 181.04978380715193 21.911986282885472
355 177.56715530183064 19.39883038767622
356 179.35206192757602 17.683444048499375
357 179.5893654701224 18.813791662154255
358 180.82541219609502 20.73767385241256
359 175.37240850646987 19.45704574743325
360 177.72214095021067 20.01049620401353
361 184.7845690265963 26.433396996062978
362 174.41796549719678 23.174010083660836
363 177.6665719040992 21.061158537924964
364 176.64263993623777 24.41561740467163
365 173.54156019623443 20.196606474058193
366 177.29460697266217 25.36622159578399
367 177.71573232525904 20.08506915164821
368 175.024005849217 14.780074164096112
369 174.93861007111371 22.83997702234259
370 179.94005751244896 25.90405972355039
371 181.59190310863525 24.38673291873292
372 176.3408828433396 20.95951329751805
373 177.74406016986853 19.625286031707578
374 177.50123474146426 21.158025859001466
375 180.7056867090311 18.90488538232691
376 179.15784167883893 19.861825067619453
377 175.55470514347206 22.386189128073518
378 175.52357112655142 16.672537157353887
379 180.5696506398497 18.063942787822057
380 176.4599733944432 19.55357897930018
381 176.9698398408218 18.566406926794144
382 176.7396744376272 19.975980752166173
383 179.9378176848507 22.47147397870018
384 177.464828294247 19.07809854817914
385 184.47439424121745 20.91995376274983
386 183.1475148111371 20.45375790343445
387 178.02004766439381 19.64205491627538
388 182.51560800208094 27.982154716348166
389 180.73637845637387 19.407105562893218
390 179.85462201952657 21.53222740097905
391 174.60799712406927 16.62079878495687
392 181.856454383645 21.07922977286764
393 183.74173004702624 24.69851949582639
394 183.4359257377737 20.85613842795568
395 182.28453812636755 20.928383371660708
396 180.44611166923391 18.84160173515542
397 183.04644893462319 16.825389635947122
398 178.36524731831076 24.530059849446467
399 184.03884471907548 28.58416411217526
400 175.17549701860668 16.71933537303835
401 180.39430561532814 18.837849164272367
402 181.27361022680086 21.215065250591767
403 177.9413103386501 16.285246154682604
404 177.00364120209855 18.35525104807712
405 182.94636646579875 15.775398273017185
406 182.3287496136533 20.15963237111816
407 181.74111280405805 18.281626499761867
408 181.87652180005483 18.177821233779635
409 178.51185976707083 18.515130695365603
410 178.1535639607771 22.44872265806111
411 184.25048151365706 23.80806351720668
412 178.69965741133097 20.359894899888356
413 183.3704714014719 19.40238064741704
414 184.32063575929416 24.234896998680618
415 178.73612933115518 18.27817712607301
416 179.97416476187493 20.089384271778442
417 179.65928161848126 21.062989617994496
418 184.67960687982296 19.495328372243133
419 177.4261942343434 23.934962958807677
420 179.88401537923477 25.780022382488443
421 181.9678548498128 18.872536928715384
422 181.9244053656841 17.465742106544308
423 181.80874032346352 22.05820690099803
424 180.62277182887962 19.409078817326584
425 180.99556472626506 17.792555730845713
426 178.15872002121418 18.89334495293725
427 177.92395588417503 18.193038724061697
428 182.8880527496039 23.15592094712432
429 177.24208545502054 15.703013194502764
430 186.11459617617282 20.89803364009556
431 184.77219166627586 20.449542358542274
432 182.09146630442984 17.990095683838625
433 181.0059280087401 22.488123831978182
434 178.48505346855703 18.26977933408632
435 184.73019066928927 21.331313852985147
436 187.18845734180368 19.271701803936526
437 181.41149582150172 21.72834707346889
438 184.68339503599296 23.177719815442256
439 186.94342701761158 23.249594365464638
440 178.6473847160661 15.535896636999528
441 183.3638772866305 23.03781524739688
442 180.46147112255386 20.61062757132388
443 179.2886916817072 24.440974899946603
444 186.14637839946937 19.279565374911364
445 185.16615533824816 25.44696388083346
446 182.08590276617264 24.88348319455384
447 181.1584752704038 16.511467453125686
448 179.44814892491758 18.436812021403036
449 183.0294859538892 26.27905321017053
450 189.71102139965308 22.751163183029625
451 182.51530017588712 22.668305886801654
452 185.96577649355177 20.008769301413935
453 185.5195041041688 18.84206689362356
454 179.1458699361106 16.172594337926288
455 183.24451859815406 20.438010223058395
456 180.64909370825734 16.907181300574727
457 181.07942309098692 18.40718640176002
458 181.59358907686968 19.862233422467046
459 184.24054224912925 21.675752211671504
460 182.0510431339183 19.78457030634737
461 185.8727867398959 20.403180986030133
462 178.15205710764937 19.44560666840341
463 181.65190920525737 21.65966727852296
464 182.99305461240297 22.732203745354205
465 182.06498960516785 18.866557966009896
466 179.2773048553583 20.742054360263985
467 182.54242245872348 20.78596241284936
468 179.2374797322128 15.620794303412577
469 180.5987913680761 16.709219324198884
470 179.85287568815005 20.489853896419262
471 184.4754923051867 20.94968956666114
472 186.99031731080532 28.023272427822903
473 186.92643308825131 20.36057994505672
474 179.71627357974322 21.552093991961566
475 181.50121112438273 21.2900670027451
476 186.68085855785972 18.54519064539253
477 179.38661597810486 18.567764807689468
478 177.6322875310385 20.804421285776698
479 185.51206554808712 26.384691157388186
480 182.64449607627049 21.13241542372779
481 181.37339656173035 15.49366275356067
482 176.59906963041615 20.003241906541433
483 175.64286144363635 18.881112369279872
484 182.29008903751895 19.85374493873097
485 181.86533406266952 18.635290123802992
486 184.42819797383382 18.600448196445395
487 184.95458036457222 20.137121320419947
488 183.03126878510471 20.75141452661066
489 181.84081393654202 20.356838134585377
490 178.3831186051541 21.164536566159725
491 186.27056751608328 20.58842398502176
492 182.74818205271896 17.446632367015454
493 182.60923702869826 20.075667294667007
494 178.82802621162688 21.65807815799324
495 182.76955630461515 21.752359269761357
496 180.01893033474087 17.794657982686246
497 182.7509279520269 22.41824946292737
498 183.5803426527559 18.886970219388868


==> data/rq2/big/hnn.txt <==
i m s
0 51.41817152492149 20.575776194377035
1 104.50593935944053 27.082689108577977
2 99.69544398004946 38.73557823325437
3 107.43839555684826 35.823252347755854
4 64.90150261152158 9.841714374330884
5 81.48014050571219 18.579684294627153
6 82.36037165946327 17.115775210582527
7 99.1662254597657 24.422749572043564
8 83.88778519249172 25.2936364425011
9 94.90513216113031 24.181269940179952
10 94.44738456977502 33.600784878841765
11 97.80645923004631 35.30018455388662
12 94.67590712116944 33.25460494394522
13 77.4196267399675 28.71459782667724
14 108.28658375878585 33.052870704458265
15 110.01187722371105 26.76073250177967
16 95.40664564645412 38.69594810949702
17 94.08120676836697 37.76481964006361
18 106.55845884752053 19.809052396571534
19 105.79259071355337 26.1321541362663
20 114.92236892531363 37.382685813125285
21 120.69685977477202 24.92741576363688
22 132.72707163749584 39.834419751031945
23 124.80178674234485 56.17158110654654
24 122.52755390131206 44.76178325875184
25 131.8953831668783 33.097599241537345
26 117.070854933589 44.41976568022563
27 155.4672342733931 51.11856047199728
28 137.6100918162527 43.42698280460332
29 150.32339289294032 60.31304664330848
30 129.67106751053944 38.577356220794265
31 153.90493365522997 55.909763270929936
32 124.77099048987293 36.98866350871661
33 167.83136494337958 39.37216517163211
34 165.98270953410247 30.005087086316838
35 175.95978455886652 27.542251238700345
36 149.6646326225222 36.9690976658667
37 148.17877663348918 62.904933768628155
38 149.65321919096604 34.42143276234148
39 131.3330490568711 18.196898146331733
40 145.49164885103238 31.27089046087195
41 165.83810936286756 67.03450003840791
42 146.38521687710892 33.63202127510576
43 180.70850900807855 50.88844186672023
44 175.5434107723253 54.30424204073202
45 165.76334430702119 27.029105687280857
46 163.81719244527486 26.203790870536086
47 146.91544677533093 17.357638405960646
48 173.48064039940945 39.3856095298078
49 207.96363955507695 48.751789737866
50 210.0016435348254 37.375749677623645
51 211.19892080227436 53.91414502192116
52 192.80068095838797 60.57149312482789
53 209.10749573011998 51.04501026302503
54 200.78286953061615 30.549038088476628
55 190.0708912072834 18.13931237621638
56 216.0800941015128 73.48671393398284
57 188.91352279801794 21.37049110822635
58 248.34587583077956 59.547384189020185
59 210.8639718812148 26.467666006618032
60 215.70573216636984 53.175891322445814
61 233.46636895275006 29.294955520321906
62 243.41850817853847 36.10562516023338
63 230.89074313551538 38.7585877644954
64 216.11011431051884 42.04409922795665
65 238.49007957116117 49.101122961297364
66 246.0143839462602 41.54631208947303
67 249.06720352030825 43.820959833056264
68 239.07773318793187 57.754081036528845
69 239.63844753408048 50.10764917989971
70 250.33174517253502 77.94038887687212
71 282.74190066117296 71.73407746223857
72 232.35495644805195 28.539270369174837
73 207.66793871134286 29.36428965019916
74 246.60658272284053 65.19754634013788
75 253.7500868070274 62.14694655206713
76 268.6672645880477 38.467455125721166
77 235.22325106718054 61.602437368297814
78 232.4303609303228 31.557616796497932
79 225.6875418485244 26.993286493411446
80 224.86806668432982 48.66037931107816
81 261.1914915997768 38.90735289946821
82 232.27667485966086 77.93969988923725
83 227.62794422889857 67.7660955842521
84 227.78288561707305 35.057880171887874
85 237.37150390244204 58.870718780190984
86 218.1325152733567 24.84085936365347
87 265.7893036190173 29.090654097919757
88 248.15638038066828 64.92644160399558
89 254.81696904588898 56.93707480788109
90 224.97635357811959 46.55437788557692
91 250.80906900589034 60.62741805818679
92 245.9945798956178 37.90512269473127
93 229.19347756159695 46.54235227355293
94 271.08942089274206 34.42768195117932
95 251.09530438869405 33.5435360864194
96 266.3206525557456 45.3056052915767
97 262.35303584977083 89.76479839018936
98 242.4347123568703 29.672707549119824
99 258.85213626913753 40.27753907783782
100 259.8024711286416 56.497990539828265
101 214.8408440475003 41.767659748670816
102 223.2725326076048 45.15228451030349
103 255.0858091705537 64.4221598830305
104 265.5659992008703 67.37344103320743
105 272.0839090517664 71.37185681562158
106 234.66147277256385 33.958319780595325
107 308.56916334283017 47.379722450453066
108 237.43449359869265 36.6736690295045
109 266.49743170200964 48.75657942060601
110 252.3503816353419 22.781688221450604
111 278.3109144616916 62.13484439769328
112 275.8171500290293 36.01370708286158
113 250.22451955223806 29.221533037046054
114 252.93442060363742 37.95753340626343
115 276.4457665938506 29.287442173351916
116 262.2270692623177 69.2288006582946
117 310.7667617993837 77.30471559645594
118 299.1365678964459 74.34813670815645
119 307.7619159031834 30.27382148348008
120 279.59862605673845 51.885346232299966
121 247.88661816251698 35.81462444478808
122 285.2441892453673 66.22214951482549
123 293.64565756867523 30.53754790955576
124 293.59924847705554 35.87750445783601
125 321.1754882490568 54.05048339580623
126 329.54419998583614 66.39002787258947
127 270.73290422988356 43.98984228380022
128 247.6888069829394 19.25480554946046
129 255.7929941164519 23.723030429207565
130 220.8086821002915 33.58657282131955
131 345.67204427876425 34.234607691258816
132 275.96549879270754 31.19212133988312
133 274.26848577651253 36.305608270423676
134 283.0102432420623 51.08630206432191
135 256.24613328250564 49.866924088177186
136 303.8342587715946 49.15080985320839
137 293.53504882468116 44.61130824281256
138 346.20516915126643 69.71285094229334
139 263.07823696775887 59.08938517068929
140 280.5221875135729 36.474011770998736
141 283.54957132531706 62.13218327076299
142 282.82487175506685 50.35582627943931
143 348.50019409088566 76.12090109265259
144 308.716999757872 41.7793447124493
145 281.0776562216808 53.41605468314443
146 270.16444894617746 51.77772395304106
147 271.6681676753389 52.23141859973537
148 292.21954956616537 76.18235597045833
149 287.27816060605545 66.69416858323264
150 313.3014701817912 29.017415484106426
151 288.75007366086936 61.15417693991325
152 279.93656956791966 45.782168872207464
153 248.42940120634012 34.62372814715517
154 268.62006366499406 37.958583753432286
155 275.94100453665015 54.48584098824672
156 273.19312037402267 26.35477215900966
157 336.69415004117036 20.534493616067497
158 312.856948720009 25.276671960040996
159 267.28975813528666 32.82912805999714
160 280.9911959342906 59.21557135317539
161 347.4088024806886 57.50446585286556
162 310.5725785030736 43.18610912260914
163 318.17197527996467 52.66727187366322
164 297.7614717286473 30.647933474787887
165 343.4210230103752 55.30160494243029
166 282.64270252809365 56.84157587203244
167 350.8271174515932 80.82986759939747
168 304.6617718804555 65.54623032573187
169 338.86942541157333 80.11023876295668
170 283.9011715415283 37.02131906986635
171 317.67666804990296 57.29745905232225
172 289.88418555683455 99.41491835098725
173 297.41578341353744 53.71084635106251
174 336.976690473182 61.19723990418815
175 325.9446698694534 38.96748681690997
176 332.72900484766143 40.478766675031856
177 308.0891354882653 41.85967531129473
178 308.9479483513875 38.24935885155332
179 303.57451053976837 26.102073616691186
180 320.9599302133589 66.01992776236699
181 317.5877798456189 67.48283360116257
182 310.00618497551187 39.04382836757185
183 364.3372888816026 64.54902832456945
184 364.1908451872543 80.68419233346087
185 340.39359287248664 69.65000149312785
186 328.50331220066437 27.251835683939674
187 327.8309146508356 60.946812926548176
188 349.28542675471834 35.91799116209335
189 330.9641068097582 35.27360922525936
190 324.282013096445 36.07833279216425
191 318.3224942994013 36.13784453403048
192 333.3111815656404 76.55869837003486
193 341.57174645989 24.067467621039246
194 359.9162912408821 58.258600408949775
195 353.0805035769939 33.338832626492156
196 356.8412419799395 30.949565867964825
197 359.8898645375128 42.556043718607356
198 345.7220207991355 28.787423675196823
199 335.7734167430259 53.01363795063787
200 330.318598372236 53.042756600229964
201 391.583621758646 73.30768852248103
202 325.78215321667085 46.2924093964304
203 315.4684372890944 42.26040194811895
204 356.41927377303944 98.24350580764609
205 364.1434078896098 33.50384995581921
206 321.05178702515406 45.77354547143202
207 341.69687438501717 40.74195870478918
208 388.62969284770514 55.20276203049947
209 345.2479434195426 64.74868333801045
210 398.9212246794312 51.93116574697257
211 406.8444443438872 74.12727560862722
212 381.6932080934188 70.97694452617941
213 365.0159603826207 73.69467034623466
214 352.95288104741195 79.93731804893764
215 383.29423483483407 34.556892506587666
216 396.763399876398 35.38905345515445
217 378.91575030047096 61.62848056065681
218 388.07043279936187 56.02133917504255
219 406.8641547425912 88.76657987194388
220 379.79149558313657 65.35994691268853
221 387.42253753099794 55.600984799992226
222 419.5486001645142 21.441492050465037
223 345.42497444769543 40.21193493962084
224 441.8244961491961 76.75231398275349
225 344.2175852777189 43.2407061081944
226 378.8626417186766 42.18565237850532
227 475.08478219907994 78.60902167720036
228 361.7866265513774 36.83082597511322
229 419.4315669125368 70.91428403054444
230 387.9358757469687 70.93623262811577
231 415.1376411518795 74.59248455042767
232 396.39611569879634 105.1063899999294
233 360.741374407259 64.65846552025445
234 479.7327633540714 97.35512351076851
235 439.2560406295437 56.89809120697347
236 445.35305852689055 91.36608077808532
237 436.6455260140443 82.83195352134707
238 464.5840547708387 34.14226148483304
239 439.655129386163 82.24687695688048
240 399.3544903216374 47.10343456390185
241 458.72941873274976 65.34564763864601
242 462.0460858466744 39.87150784282561
243 473.0230283434459 52.25308859131953
244 474.79566951943127 45.442486035218415
245 438.4603814715083 9.584482639878429
246 464.71743036139526 50.55246758361045
247 437.25675997990913 97.54455353905965
248 458.9373355758289 46.98360539154531
249 501.23843144147247 63.44268806617463
250 448.9011374795067 127.42341917727482
251 476.61049612130154 36.14016757204912
252 461.74690278881025 40.428351947639804
253 476.28076808526964 49.445443476449285
254 475.45935129919235 64.59232328656385
255 502.07392307472037 56.66311071116218
256 408.4273900700267 52.1533178157753
257 465.30895185351835 56.26619283636936
258 480.2521502324598 142.63783119642952
259 457.83056516593933 33.14213746051172
260 438.84897822206256 48.201271937934244
261 459.5269378498968 67.91947686661602
262 382.6265511725011 54.445590835350266
263 422.6124614435088 60.34955852030861
264 482.8608326577014 71.14816967871471
265 512.8571204298394 78.04255221967027
266 455.183000414056 69.31193450388284
267 477.1433854445451 23.869699825608627
268 500.4802698995001 69.23525786636189
269 503.492641002695 69.80599283789151
270 529.436936948073 131.33853838893725
271 477.32766622354103 84.79883378065027
272 408.41955858749424 35.44037256948668
273 525.2332882365401 91.25527880152545
274 464.37693806851894 12.149578780318311
275 497.8327669762075 101.61542236332559
276 481.7441227895353 76.52967345119197
277 462.55459650519333 36.61151885808485
278 439.2324408460656 30.086456227613315
279 464.81677041290243 77.46923132283223
280 435.10976296790324 28.446014900358588
281 501.7261102025266 74.90371220585135
282 438.21968204627336 45.588653740872836
283 493.999772821652 92.69517105211395
284 445.02185233558413 28.55029185479559
285 512.6556325790589 23.169025056989256
286 452.6224705802873 49.61028129223515
287 467.332051236961 55.32199303172087
288 463.0744997069152 54.65880423040406
289 434.7670112288324 31.907967125018374
290 516.2871826355229 44.84243995023629
291 458.58754840461336 31.636554882711884
292 530.4395237777978 106.66319691250249
293 472.3309049567455 40.196688390818785
294 464.35829380301874 67.26316730959468
295 469.29553526462115 67.85944686301652
296 486.9436809447492 74.00805734432024
297 452.3288876772946 60.126960457519175
298 438.4030179306457 25.185760096444845
299 481.01271233838344 38.95567613965008
300 490.32813605770207 48.95739477642946
301 486.698275624738 57.790308681231124
302 473.7287432546276 46.39095587573525
303 453.0337252591606 7.1688278843656565
304 503.7709492874841 56.280186846182936
305 521.1989442755279 91.63108263230421
306 506.33797427866085 43.67279771715074
307 515.3350606093779 50.29547867157009
308 524.3581789856078 34.1142041245009
309 485.79214209214405 48.67318767580346
310 513.5416980362454 58.24363082407435
311 514.3905824571702 52.33404787267759
312 454.3085138577866 38.27021505594427
313 490.8227963598794 46.100620349979216
314 442.97041595143236 48.237402784149644
315 533.9279140626065 53.82364173788724
316 485.6317983169225 83.22200082206528
317 521.3212271882643 29.535704504361316
318 502.245649392686 75.39174525091286
319 534.6712628152454 108.13113961325529
320 475.05403954805223 35.04507760925521
321 504.74154305516277 35.4212456465702
322 506.9258302210801 57.39509636020515
323 508.8195145335383 54.30316452846058
324 503.8056593035406 55.48116709092733
325 550.8496056732635 54.92139313346056
326 551.6052065781638 89.55495844773911
327 505.63884019167745 26.769495587034704
328 502.51479559624715 56.30923491757022
329 532.4533887024124 67.2667343842972
330 507.9628561549631 64.43124206364656
331 500.48943861329315 44.36186502703259
332 572.8596915608272 61.37674910433875
333 560.8401483967115 76.40541255590904
334 507.4625899268925 78.93209416918478
335 541.9849959582396 88.31207689023908
336 519.9177150733187 42.023763588345226
337 577.0327541213628 84.33313607674225
338 541.3203229285543 103.87318532827827
339 520.6696622525866 32.56013269380058
340 488.7324459092735 50.579346316414025
341 533.4899774580466 24.3025401486494
342 569.7176085679326 81.48755772097331
343 535.3167286790849 54.79498474701893
344 528.0644503926408 56.12954967807642
345 519.233143111784 77.22237756249756
346 562.1890223789408 30.828264381593634
347 589.8548403954788 34.769290892526875
348 556.0220509215811 30.600263441812956
349 572.5725267310263 52.003868676602586
350 557.3107677557302 90.34931121163261
351 604.2622601331517 86.65671663551662
352 534.1978783109022 75.03288376287998
353 565.168070674823 45.92856954405629
354 511.2730847481711 101.63303682479535
355 520.1316317814693 79.7169385540326
356 515.8522756474224 60.346193534149506
357 519.699981153298 40.55546874454101
358 502.7091683375111 82.63687194251573
359 510.0046093138502 96.15933412068435
360 524.7061341752633 68.17611847204262
361 488.5327546777538 74.51489709713121
362 516.7494531103308 59.97565318955248
363 589.03274402104 130.2791915532184
364 560.1962587939822 110.17580155801471
365 548.6283393717501 35.30234431919857
366 520.6480135051955 70.02905559235528
367 524.6957043759481 76.13215734181448
368 533.0268872915913 35.73725646667523
369 592.837324046089 71.44175098427459
370 547.6320879719642 54.05326897219978
371 537.8407069347711 40.37704267585249
372 545.5264997627149 36.79117393627485
373 495.63755151103106 81.74905581928996
374 552.9510400350234 82.96995840733679
375 557.9562994140564 51.67425266880487
376 544.5581391778032 49.29590752802898
377 504.3241415343713 55.552524524412796
378 487.28254313371724 60.80604761875599
379 557.2586154041667 69.51527435186182
380 538.9168010243156 41.89071156353061
381 591.4278628643355 96.21987074284037
382 530.3765671046509 85.19767700892164
383 565.4221435451502 57.120748669931274
384 493.7015679740492 56.5094320787091
385 527.9479083711543 88.85070799599936
386 539.3870622317642 78.08511891229725
387 508.1704984941971 55.47313928719516
388 545.1777772703878 53.14374215404681
389 537.8130111126608 54.63603966949117
390 543.0054774238685 13.703403568619796
391 563.6189310956324 71.39135390994862
392 558.1382954210043 89.99786348444161
393 481.6118884304233 50.25955416069087
394 521.4777004442687 23.283263196541146
395 550.1473504685113 63.399753213511005
396 540.1050385201655 64.5417811011769
397 576.9736272160037 52.644184709900465
398 530.1686356111095 84.03918230924626
399 555.3820226316078 92.86800961558947
400 525.9066177241242 53.74048973242435
401 551.2960551087119 41.86131725751277
402 543.6410350828024 42.75587482153313
403 514.6147816948447 61.80075623462625
404 535.2176455036155 63.247120272397815
405 493.4083382366269 48.162022447481654
406 481.4885059269873 75.8511534423505
407 549.7056709185941 76.30949811441351
408 521.8301319281352 48.41226313572018
409 628.0136233763085 86.61971744043832
410 526.5237431191883 33.57068074211753
411 541.948469951094 58.819191140170275
412 550.516815026717 47.47080602202687
413 509.6349127149588 43.01475664476128
414 523.8191708844097 81.59175554823645
415 534.9770189156043 62.6130897743621
416 548.5765734767687 102.22357881467819
417 558.6374073322033 105.94411155077663
418 507.6879357915677 57.75974936239168
419 528.7008313607337 73.03083901276608
420 511.2310620495482 52.31475048275486
421 608.4906240407042 65.01415942943878
422 569.7797757793699 57.02567388391022
423 567.0422425952929 85.3895353554505
424 562.7406038590373 23.76229113853883
425 564.0258188195512 79.18430911722974
426 576.0652864335134 64.83378351117585
427 587.232358312019 68.78936318427557
428 561.4108966955421 73.85971134667217
429 540.8948725114839 70.28073292198283
430 558.3863832016999 23.69117969790821
431 533.1198559688913 35.87650239971521
432 605.9695746434533 26.697756501267577
433 552.4761598094658 42.40030121595583
434 539.8845467135994 74.6073072040506
435 545.0777750232461 60.728286805160124
436 525.3477954861694 54.149691305846105
437 548.687167698337 69.70853931380739
438 563.2316259673723 41.333949482272715
439 572.2471993265993 45.09150759037023
440 525.9273675158008 65.74800886404577
441 536.4585691449596 51.50616247941327
442 550.7227179106587 72.19574585730848
443 529.0340652192375 56.94565912530615
444 525.8206378815958 30.94929054891248
445 556.9779935599494 53.70704810346344
446 505.44829282451684 37.51960596271832
447 548.3324479548348 38.01841050900035
448 521.900434143575 68.9543491945263
449 551.180428866297 43.99822579669237
450 492.9377587320778 32.8343998187241
451 580.1163289221862 63.867406220271214
452 560.6127581346794 62.74998247888363
453 587.0341229161146 27.90080651925045
454 534.4595231788728 32.82381747641831
455 491.8773448823267 64.51691818806945
456 596.5526914079616 54.022589375863355
457 574.8719626255581 28.97758392900732
458 534.0216418771233 68.16088144729373
459 617.5478039647933 63.75072181818617
460 546.7266148354145 49.581509327170195
461 543.0421524844627 64.22771265456404
462 613.2964022148357 29.759561705314464
463 553.5290648630719 61.61630038977736
464 619.2776894951355 35.088672989696406
465 555.7381810191728 54.28728905547099
466 554.4131089348914 64.18909392488754
467 563.091157975787 37.03374536621361
468 523.9525800274525 27.780944960410878
469 519.3608667873893 32.89757421457215
470 569.2737880979272 66.64440586660017
471 559.9899547724024 40.939162107860575
472 528.4019429417909 48.63864487564202
473 590.6652451907751 42.419679191840274
474 506.0375806167984 35.0075067508885
475 481.636875533087 32.519714101821016
476 546.8441027291716 48.90454509198891
477 537.0172666067505 86.35744705888126
478 572.2043037524476 48.582180183629674
479 501.25201693790586 67.74585273409818
480 546.218864609953 33.36864261740876
481 536.1718844995369 17.347280588936417
482 577.6034172063825 77.65133862479034
483 544.138696809001 71.33255339198081
484 509.27185585035767 25.720945263560942
485 541.2892068372618 51.7799213328209
486 536.1366824576951 27.34093138516171
487 587.7955963655361 77.8406744936076
488 511.62950407064056 61.62871999808636
489 496.53893424354175 30.636486811061438
490 571.9706326140789 93.43185889533058
491 495.97002661429144 62.00650285166163
492 554.9428348403977 83.66270237890365
493 556.8502317448801 51.6629332571577
494 522.1599432810195 34.770925114654155
495 542.3347503356766 55.824188078238244
496 539.7426640836754 64.31345756193247
497 508.1299706534264 64.77690169170305
498 581.1803364600258 49.53871861261554
499 520.2040491598309 58.772821125657956
500 566.2518730597454 84.49096605101153


==> data/rq2/big/nnn.txt <==
i m s
0 95.86814576267352 25.57242753770603
1 122.03246457551722 47.72325919858229
2 95.15795561453997 28.851155891102213
3 82.0253918074668 43.35984723657227
4 104.35278801870444 35.2146212546553
5 121.07720921549772 59.06015989106804
6 146.15550998695835 21.916731221161225
7 162.65475740750261 69.48773793719837
8 161.3695992557914 40.74863939143421
9 130.42189056559727 67.30367754776081
10 144.476583999001 61.688639032045366
11 157.97096937567258 85.37084589748397
12 137.33921758532088 68.97192388528339
13 150.17419817774643 61.16248113037608
14 148.04627463938377 73.40419064666791
15 214.87771552914782 55.70049113509958
16 149.17043955973494 70.33578385661694
17 196.7038688111905 78.02413024869605
18 166.28557846166078 74.17234298097065
19 155.43564589310844 82.86180222952567
20 196.0946381139118 57.712731578905924
21 149.65264483916107 36.31876890704803
22 157.96229097256145 63.431799545943406
23 216.32296860472852 52.1250859016731
24 170.00130695963745 71.41980365689788
25 207.38182975238016 50.99299209800532
26 245.72835534489278 82.68880924513071
27 216.85360567645984 81.66904321755386
28 256.12889048687646 91.95067550078448
29 259.649948473103 91.54104719463251
30 247.4225191472229 70.88671858744121
31 254.63465042097232 74.78546945954348
32 286.20631956582946 111.32524490324522
33 271.3117747248398 61.826552189951435
34 307.55880415902794 67.45658244290622
35 255.20553711366955 50.004718268479
36 297.4649738568463 93.359058507792
37 292.65018851863863 75.10720870141132
38 351.77445526528174 84.63598139301706
39 229.78099116078374 89.10016778292942
40 330.65575428426234 150.80477748271136
41 361.31746411161004 141.11368237430864
42 383.7593507787198 181.91997166516683
43 351.3179819389494 145.79110563979728
44 331.1783894902255 181.65813640960098
45 381.8801829106727 137.59530039473603
46 474.12492182106797 193.43158541182225
47 394.493309778058 176.16980246732103
48 428.23290810534235 272.79935060759556
49 407.79087249965085 227.41144848410275
50 382.65517422566046 171.0965658650894
51 433.88079532289265 237.95895377553623
52 510.23845939248423 224.70187906795144
53 488.23529338759107 269.2228065842762
54 569.6086813987291 179.36161650663098
55 526.6090431454941 306.36188473603636
56 456.40307901809285 233.7946998824096
57 502.4391244726372 261.9119888255295
58 591.3586455271055 220.58694726528748
59 558.682763301002 204.2010476479246
60 525.2837526754636 181.0529405275963
61 593.1738536897407 257.69653941381057
62 573.4712611099109 170.6306084443735
63 631.1302947359538 224.8087410481533
64 643.8566711433493 268.1915892876925
65 623.6758912410093 243.19528191284274
66 643.016745037034 278.63830924850606
67 645.5853646580741 293.4598841990235
68 663.9702436411011 241.70997711420756
69 727.9391294123067 293.78297350141304
70 687.6261864101398 232.3568477805557
71 704.7212517092208 190.74584983156285
72 677.1490917963863 239.06420571631344
73 541.0148979631849 254.59871597623427
74 652.047732087459 207.04467903603233
75 662.6811014803228 309.17259558808854
76 685.5531946572112 300.7035235467478
77 730.9976931541125 291.2628123014258
78 735.539659195338 285.0355269969342
79 727.349206948845 329.2508763988486
80 732.3965728895797 353.3127239526419
81 798.8734375525731 290.745484382921
82 795.8532040854421 300.3610162654423
83 761.2431503536893 279.9065670065401
84 832.9496228870572 318.8746079305703
85 786.4185660075076 277.3634615074083
86 804.1026364908103 328.46317403000745
87 893.0398966976805 321.0171486755125
88 899.3135141188701 244.70365038885026
89 916.7386643480975 249.8648056746476
90 938.1417943475448 284.29861120934714
91 849.2424999391602 306.6864336899006
92 856.8484499668805 310.4520966268235
93 853.6923020607297 385.0388978409045
94 969.436498978248 368.1831490077355
95 932.8916591935674 384.5855086255677
96 911.5218075163954 313.18344543546254
97 933.9277789633124 292.0757393987802
98 919.1360931738934 314.21259661431463
99 896.529080549661 373.7953320881714
100 897.15882541717 360.65604513286434
101 872.0961768083449 332.1227314122741
102 870.1458720481314 369.14236322417395
103 946.0441565551795 296.92304532474895
104 896.7603774390839 316.9995032334696
105 908.9893539953613 335.33952796565063
106 900.4709506020939 357.50545265869096
107 906.8369231734556 334.17614704644484
108 871.2350642612786 355.0971908490714
109 880.1097134224707 386.5480877935907
110 975.233036904443 360.6253132158465
111 903.7908639450427 365.7217300392447
112 985.4431523313003 336.57443050194775
113 1044.1200477195175 343.4766408498918
114 937.380672971475 380.27784344273806
115 998.3153211389333 407.43633890302067
116 976.6115372573025 427.4813586716574
117 1003.0058211858748 305.08227786113935
118 984.959856095715 378.7484200746039
119 970.6332509976622 413.044963906266
120 960.499252305059 325.19187515251906
121 969.7964628261703 352.9039848109083
122 972.8965117317624 325.8697450395532
123 1031.974169400474 414.47256429027465
124 1037.920970354222 370.55200777534674
125 1054.2373596227203 324.8337668498225
126 994.5981373639748 412.6477338503452
127 983.8050748639682 391.9121327958573
128 956.7393793056806 351.31479864367924
129 992.9151649361186 369.4331833575848
130 1004.1572423576538 378.2986126797782
131 1058.0684144535305 356.67023393375325
132 1083.0220703014886 270.26102781803576
133 964.38869746415 380.8979432440209
134 939.8147229036025 388.1356159691498
135 973.5158704088783 402.93053183747134
136 969.7231588073613 372.2786992579726
137 1029.6557840680994 365.69718364782136
138 1064.8844655455746 382.24750074617117
139 1095.0855166135123 360.01418039681033
140 1131.925631112716 250.79019224076325
141 1119.1465750332034 302.85851123422185
142 1007.7530832555291 358.05153561772306
143 1096.100347348684 319.3918736596451
144 1059.7983015231468 232.3039825792375
145 1108.3220710486407 233.9803909394193
146 1118.3875046474902 353.1866764432885
147 1081.0612172735316 384.09491983158244
148 1147.9380111775185 323.8597680938986
149 1104.058441258158 308.83450903405486
150 1087.428034721734 265.72417713687344
151 1129.8571954635422 258.9251607392448
152 1103.9510447481632 297.5962603888405
153 1093.21089886891 319.6745917070689
154 1103.5802398119806 287.32320762182735
155 1094.8892454672853 349.16409999410297
156 1168.8961590540348 269.1561483621034
157 1095.7481320382533 374.97277724087365
158 1201.4527733945056 240.36227361105196
159 1109.8924311873052 275.59157234189075
160 1184.1553293301754 227.46208763254248
161 1153.1381172772642 221.03885374890885
162 1194.9408937208093 305.8914793878244
163 1171.857112542748 251.92077568826596
164 1133.9198250026675 295.1348714975229
165 1163.8030823721826 311.66633822134804
166 1171.8510605440229 301.17753244571526
167 1176.4914488737572 226.74558809341505
168 1146.7190215543537 210.2339796063622
169 1211.112422847515 219.52823290272278
170 1189.658979763904 269.6324513545972
171 1174.8329421014816 227.01184243367757
172 1129.1994948017468 290.3011908171274
173 1170.3471898322023 248.09547924350636
174 1189.563078975983 327.30758134378584
175 1160.2598762149514 312.5977510767755
176 1287.012973296964 281.7380292971596
177 1218.7977931670728 343.50320641277807
178 1236.0473179097564 273.8940052722141
179 1192.303151901807 277.3464785784191
180 1216.8581406447543 221.95914903094402
181 1217.5931698054178 316.0275377516324
182 1221.3729736608088 276.6892061650025
183 1233.5539912787062 307.21731556851336
184 1227.0040841261448 218.46664051215996
185 1184.7843217368252 264.64269176394873
186 1277.3945941757775 232.72232503713025
187 1297.363094898891 183.5070266856123
188 1241.4108122094651 334.2875535736719
189 1235.3993167505978 260.2513703509051
190 1208.1160159742344 231.2726866496748
191 1190.9106688671832 259.11325931988046
192 1224.5823197626203 195.22857247614277
193 1267.3454770386656 236.69081635367783
194 1216.7074579982886 257.80432841127293
195 1263.962198032356 247.0820416119885
196 1220.7653724579911 269.41640416092184
197 1291.6146818681095 206.35309233476426
198 1255.25702287639 227.63331835453315
199 1196.7327524342313 251.84161068356858
200 1268.4913879959263 242.72356481901136
201 1266.9614380003536 263.3084529078039
202 1225.4361115516397 225.4891892000224
203 1269.33365236698 234.0425691040571
204 1281.2547202698363 246.871084344632
205 1232.3069572292982 225.53643143134605
206 1290.5733034899924 235.69465221237434
207 1250.971922708 237.56788015946435
208 1256.1720597581311 237.43581566732405
209 1251.675844303587 200.83160983197203
210 1253.147590286244 231.60672722826718
211 1250.194320786369 243.25987195447274
212 1281.5616552454405 262.32064859516737
213 1252.8441972211963 225.30830239943393
214 1267.5797111278503 236.29454645906986
215 1307.066108848249 207.62023229820585
216 1282.0228171188458 161.63320249198267
217 1267.1851446365472 249.68628302776204
218 1326.0158940482986 245.24954119750257
219 1293.086346318519 232.79044475317454
220 1300.4968908739452 221.67629563256725
221 1268.6759008585723 214.58805264196792
222 1280.9890568858305 264.51747110945365
223 1301.9616977172773 204.29406642461174
224 1335.4801916087993 217.5893977139622
225 1297.6378054160027 250.0361525569049
226 1278.3869021782127 228.5750933541082
227 1295.257802583558 175.63842223242682
228 1283.0125451092288 203.19945029001636
229 1301.4756109714551 223.75039180449852
230 1297.019680553222 237.85097871748374
231 1283.1773376140204 202.77653192743284
232 1297.1948283905308 192.37550913423203
233 1310.6116957931722 181.75231342273298
234 1289.3498211398532 202.84367657931872
235 1309.1826028192925 182.38417563634587
236 1244.2717117980355 269.4314113364395
237 1264.978528128806 257.30596205478406
238 1313.9446150915524 213.99020776842002
239 1300.2645305325175 169.59830776017586
240 1311.3996626215842 238.48333878346983
241 1273.8795381146701 237.46632333724298
242 1273.2915902760956 225.29843104259348
243 1328.1202413617211 222.73883355656864
244 1287.0647836873336 194.38790687264174
245 1330.1153101451782 203.1467338361094
246 1284.1816500667278 211.23745595744325
247 1273.2102234724298 206.02438475437154
248 1265.269181865266 180.0915419755784
249 1303.1884321105886 169.1882792592653
250 1330.5078122815569 208.40353836529658
251 1285.5865558849982 189.69040370864712
252 1307.7963436009638 170.21628525074297
253 1283.6646751544001 188.6727418584769
254 1297.94045326232 186.5022218317149
255 1319.866036643536 214.38785276387856
256 1318.0488105298966 251.6085572514041
257 1269.1778871305273 169.3443070862957
258 1338.3063010934407 166.8272315261079
259 1310.8287238389544 188.41449504494008
260 1298.0516360099239 141.2330495413274
261 1325.691707878963 195.02208063163314
262 1335.71088358704 177.38338986591717
263 1318.72844465737 156.43320155597317
264 1318.6733689337357 210.83195345873784
265 1318.9922326531887 189.4851300169311
266 1344.0769537217361 145.55943022981322
267 1308.3508453522213 212.26279534820745
268 1334.4439576085933 160.08545277608604
269 1344.7160114192782 182.66387863251327
270 1285.4696962943387 203.036041907326
271 1326.4049301124978 211.20767815070477
272 1266.209432228295 163.8312773398947
273 1301.8639611032966 173.19757019335393
274 1282.5700161721193 178.21620450591152
275 1357.083413107865 200.42665026145602
276 1361.3255641243086 152.53621061719005
277 1337.662143450399 168.00225661108976
278 1323.7953218821901 172.41370226131747
279 1318.1054139326066 171.25161158689124
280 1369.4588115055362 211.17738024999977
281 1335.6620967599126 202.36555062102394
282 1312.0741570590849 175.91177519762962
283 1364.1980290134743 143.32831615633867
284 1329.3247785402752 207.91276298642683
285 1305.6435981554241 132.86195903102674
286 1308.544932106782 150.4471769592225
287 1327.8999093134785 143.914752011579
288 1265.4823089968806 141.9611892342389
289 1304.7573851556488 221.3750278810612
290 1321.2391809541775 172.75044847950986
291 1340.3116165372412 170.72045202464452
292 1305.3779443483377 161.04295808095898
293 1308.5463268077438 178.1537913112148
294 1327.0746233104467 162.1118006708496
295 1339.7690575898464 190.4592948304605
296 1345.4930619189981 190.77959084953216
297 1320.2280386902087 189.8934599203209
298 1336.1681020611315 153.72230015975785
299 1317.6359561807665 182.02388364057944
300 1347.8287254275128 179.16395492412076
301 1341.9077368885876 176.34946714942546
302 1365.24221170401 133.73045189781925
303 1330.3781237730175 195.70226672887736
304 1331.537629979437 169.85430804643647
305 1338.8359684867276 174.14212950058283
306 1280.9926931174414 169.9760795422834
307 1320.2942299141519 196.31600347722107
308 1299.870173132172 181.7187060256746
309 1370.0938686017719 197.55617446957385
310 1338.4644101246595 190.97701880588045
311 1323.2301608727562 192.06021652493484
312 1350.316866633392 234.13340269057855
313 1380.6469590134554 188.6356166413
314 1361.5629076261598 201.60107991814272
315 1370.042867041318 166.07810072998186
316 1361.3435493044876 206.55212202777793
317 1318.6376382662143 157.19981563208313
318 1341.9604623342298 180.8177119762611
319 1342.0242057074036 145.70759941460085
320 1321.902521253162 183.7868127721695
321 1374.3858787809236 240.74137238363897
322 1299.3880607658837 163.96454477518478
323 1358.8707829151404 183.2237766597102
324 1349.6552924052842 174.13147831280278
325 1378.3867207632807 167.74173089772032
326 1338.2867724098148 202.12492279014782
327 1311.303538956643 182.44368844189077
328 1377.803703774404 207.17043501297763
329 1375.0641013647632 184.4869648768842
330 1336.8148298256929 158.41312446103782
331 1332.8107487818445 193.19869775118835
332 1345.467982009941 167.68581293873177
333 1341.398418241831 166.30455473308402
334 1352.3147035151646 206.63561443608864
335 1321.656308010794 187.51416272133287
336 1391.6836964601637 208.9791159735136
337 1344.2022677338348 195.3136183965928
338 1336.6469463741116 185.48701862200076
339 1302.1725417391413 162.09416404560326
340 1363.9429266909108 206.7939428459947
341 1339.5479656097464 185.6385128797803
342 1324.6004904154324 179.99206488910147
343 1334.3196153851852 209.79702954629178
344 1354.6353814760791 199.77965907670387
345 1306.481702836878 172.2033763413809
346 1336.1327690484861 193.11101468515724
347 1350.0356841247572 187.2800327701453
348 1415.4492175328298 207.6528246501783
349 1299.0147249154484 183.5162980831066
350 1369.7232873333517 199.1343892244824
351 1357.9083785487921 203.15163999108697
352 1322.5137851563384 210.33206377091219
353 1374.5544414389092 209.89746947614296
354 1386.6210030933726 230.6284522540508
355 1332.428492246871 225.6430374538809
356 1372.0628521151782 171.87001808234828
357 1320.280969816388 209.5010036630146
358 1336.963968556504 224.55236225707694
359 1335.0504940544852 167.63252190879007
360 1324.1972341024157 179.81277042093828
361 1427.7130161884081 237.9901782380274
362 1341.2271826247002 180.74989222119015
363 1331.2580472128132 141.68909970352385
364 1369.3298857622722 183.5260086602342
365 1323.6997193483926 208.59362335583484
366 1347.7265128240192 203.12077526092247
367 1330.9652167498105 189.2926686668838
368 1343.1468944819367 180.52742888554056
369 1374.190919294054 190.5490043165517
370 1366.2465541786107 205.84921325103775
371 1328.2543365679187 178.04570854709226
372 1343.1596017354707 179.8349594436777
373 1357.9185445057635 221.86137823390166
374 1312.2707379573271 187.30239910116927
375 1365.3043780040753 176.75639742910334
376 1368.5029449978713 202.77805076705266
377 1372.0905519860985 208.83769626972713
378 1403.3608604575493 201.16208427241696
379 1356.125916588743 193.79309647039742
380 1342.4014631183877 198.36333313531222
381 1359.1775359609558 185.40073375143513
382 1387.1707890012185 199.40994578815847
383 1341.9674989748353 174.57954613758946
384 1356.901097581534 194.1471574715116
385 1351.1987409959706 186.89300293075945
386 1368.7362558377863 181.88075731565803
387 1388.243721388896 216.99566231723523
388 1342.8974639260473 186.0681993106963
389 1354.0570265938863 198.57276255625013
390 1402.9646085744112 239.4435865745301
391 1372.2787666610106 169.6644833435084
392 1351.2199999620236 180.0990705526148
393 1353.3958564528846 198.6780788238633
394 1381.221648680736 162.14466838447635
395 1353.819122613786 136.71010847444364
396 1401.134828747822 176.25038195522598
397 1331.379426282832 136.53797080214582
398 1389.699454384757 195.1244005477467
399 1332.8103000597694 205.61161821960914
400 1368.274327136227 185.49708555460472
401 1360.4642868243886 215.69262143200436
402 1433.437878185435 173.54367297682393
403 1359.4018483601437 181.19700691144388
404 1402.268046007873 236.23725944288176
405 1355.923818134764 133.618447655163
406 1335.6598628619818 207.15694464952006
407 1382.8948434989156 211.91777750528044
408 1373.3236437374303 211.9741160862035
409 1380.0786082504796 172.23410772963103
410 1384.0013570968658 176.04177802319526
411 1367.033251987034 145.83331656499982
412 1408.3721519820422 168.58499480247505
413 1388.4730337699016 168.13378741586055
414 1396.5563261015486 173.85307514220298
415 1356.439589702773 144.39470712740416
416 1377.4807923428393 199.55215241376803
417 1395.1928158103924 174.2019453048607
418 1356.4082561931762 175.66456017853818
419 1349.0571273376772 197.88729841831625
420 1364.2575870603164 186.47035026185142
421 1368.8923068867225 179.59373812346325
422 1401.7370915525257 175.79071437558108
423 1327.43746458659 174.6978102381031
424 1359.1211263992852 194.1109559497832
425 1376.5056888385284 173.57060757299288
426 1367.8986004552528 171.61818923846855
427 1347.8537104406248 135.91656968539345
428 1337.7877216916968 174.23884161951528
429 1341.0787499950675 149.40996714656913
430 1335.1354714074812 209.1373926040453
431 1366.3252934970399 184.80753180530849
432 1387.0207907208053 176.58619825444237
433 1374.6006190003245 158.7572727734646
434 1362.5083929726184 191.24788536120724
435 1414.9856583785745 216.06362503113428
436 1372.623191279966 176.01047281622553
437 1393.2888267969379 168.44345900244488
438 1343.5177356760018 200.98089901028004
439 1366.6458136279239 156.18480584633562
440 1326.6141785840678 139.407398524123
441 1407.6360923787956 212.62778811542475
442 1414.2243858025772 213.55492416449783
443 1423.107177919359 172.66002918822693
444 1374.3243562079747 157.75164634931502
445 1390.0738032765264 190.58932294398954
446 1384.194805866659 178.57939303264752
447 1392.3812240490456 151.97667695379516
448 1370.9681893660963 188.73632965251394
449 1355.4570502378206 154.64263661147768
450 1386.4370141085049 162.23745044172966
451 1382.64889555923 198.13483945853113
452 1389.1015617396595 162.72776908919076
453 1353.9121103641082 175.49448767066588
454 1353.4297398336828 150.78354697380342
455 1359.528831735764 169.8668834612054
456 1359.3028144234486 148.94575416115597
457 1382.667152563401 165.41239644968266
458 1380.7055785271702 168.74542410865186
459 1396.952228392486 156.7177199608207
460 1340.5537547483386 155.63172361026147
461 1371.0831787411764 196.92219911810477
462 1364.1264518649507 198.32388733884122
463 1374.4645278179391 173.71120324648888
464 1395.4367133373119 182.40302114024834
465 1359.6172903367333 188.15323901555863
466 1384.1688478246929 172.18016647229499
467 1407.988595687048 182.45825391354967
468 1404.458422610104 183.17943812659664
469 1358.8288684622617 173.98015007345447
470 1363.029936105595 181.38658375719365
471 1397.0749755247787 165.65400095299898
472 1351.5880194634913 165.02480005487135
473 1373.7793764585454 178.7227406823225
474 1376.052369752861 155.19302048810763
475 1382.248322859178 174.1710286533619
476 1394.8999357514986 148.2935440157623
477 1394.5918127211014 170.2194472534572
478 1386.4587359723475 190.86256660922055
479 1338.8110444406834 168.17643637861576
480 1359.7374957379434 187.99251737063702
481 1348.487514247022 202.35824648179477
482 1411.073042160536 201.54821760272276
483 1358.6114205647784 140.4118706047473
484 1409.9608564715265 199.2702844416336
485 1348.164323741666 205.780038423023
486 1414.6385163285624 185.5076353014291
487 1366.3522594350216 160.65064430064876
488 1391.2675535947578 195.82663784548495
489 1419.2158626152827 233.61454564668423
490 1401.4649312052948 194.38647967419348
491 1399.7147268980539 187.85630259155698
492 1385.3747678779123 159.3603134477061
493 1391.6958465096657 173.47007865599096
494 1369.073214824914 156.69685852109487
495 1368.6861738672246 178.0694283764628
496 1364.3479603418994 161.66662934561614
497 1380.574942570056 171.49510497468643
498 1363.3056245327884 173.89739432292487
499 1404.1336518865792 175.55438065864382
500 1373.8390585622983 210.6865789896981


==> data/rq2/big/whl.txt <==
i m s
0 30.714418176979233 5.377077828640835
1 34.17715348051424 8.941444849658954
2 50.99160635051667 9.375593398532265
3 55.716013933700744 22.98169309000463
4 60.96738727559132 27.37902157738983
5 50.6368884974785 16.874520889631665
6 63.63639038423717 14.333861512117926
7 62.72703124238615 18.18097920073358
8 55.30491477230244 14.23320155678142
9 59.542992918258825 11.599322215745937
10 62.468458541003926 8.647383112948345
11 53.63472625129653 3.685946265399048
12 77.37430920255137 24.78519713690808
13 71.7024361318734 40.40262120393309
14 77.6741097743361 28.926925369650903
15 81.92910048733756 38.508482904958235
16 64.03276170905883 12.778502008298567
17 96.94761782262212 46.06789954676309
18 88.20003752260236 23.872273648010065
19 90.18195455618843 32.16314309157326
20 95.58293284481041 67.48950046765997
21 109.32313672419696 56.41209346668516
22 93.57704547120957 30.659329476268237
23 86.53107992873265 55.51582658543698
24 100.11337725121993 50.04436929545805
25 125.8843473736415 56.337417008109554
26 130.2796155560587 58.759327059040075
27 147.82721744666486 93.18731849726116
28 157.53472998514044 85.80604190900418
29 184.02206752596538 135.72722086902462
30 146.2207747252236 99.77701463870163
31 190.18935459044732 132.15911263554605
32 210.17901634058362 173.2249987910962
33 210.58746875338403 149.26222956656912
34 183.60804744542256 83.43489742029752
35 220.05367630036636 189.42956887828564
36 211.3560607455016 104.06252076289483
37 240.60769416219847 173.35759931280697
38 211.24253082868526 157.30206028627373
39 221.1507062773744 123.03936516414853
40 190.85586648362806 104.20972703024421
41 237.40977035635441 151.2516926274948
42 250.3479659892051 147.98683839764382
43 197.04235921223298 100.4194834863048
44 237.44563581156544 157.59830847308655
45 262.1723683205084 238.13785815509328
46 312.820571971641 210.1116883461685
47 350.2095986458691 254.53798332870934
48 293.80356287335746 213.3861851603314
49 306.10982245125194 258.35688602202606
50 320.20145078603235 234.82163307848035
51 292.18124437425575 180.5597208656484
52 290.39756208426843 241.71046175132489
53 275.07735887238084 218.7158442555234
54 308.6889614696527 255.12257765523722
55 344.25488261557473 180.68576722104964
56 332.8562771964847 244.4130229257979
57 288.29874575016004 191.38363603039747
58 308.56230624714806 211.51314559913658
59 360.4408689980846 288.1540681174965
60 338.3218920954547 214.30351190344444
61 343.72341686060975 237.84694680161854
62 334.2421945575581 230.4369911404149
63 319.3693050427435 206.13389462851504
64 330.5958519254389 226.3561126816252
65 337.5690947978248 211.02969535779604
66 345.14299575612387 214.48430896331806
67 306.6025460244244 234.39414397902817
68 318.7674853280274 240.49004771672327
69 370.76963516853283 203.52691589548263
70 394.6887457545046 167.35071295268227
71 369.67837979215403 225.00922034530942
72 411.2915421306243 213.35429853842106
73 422.6306341723277 251.34807056788716
74 367.7762858729475 200.26752424967395
75 409.37639697463163 223.1819929343598
76 394.1550602119649 228.4276795607103
77 423.96965795891884 246.32243782465406
78 427.2818100364748 226.9966600845216
79 447.7071074384221 200.6465012224425
80 470.74398336728336 242.10086198314423
81 500.9659407294181 277.12115266306716
82 476.4204200431923 204.94571426509944
83 466.46927224385433 208.97972892558747
84 467.51603075906604 206.46623762150486
85 462.87270483700996 214.81484981688956
86 488.85033856113586 233.0916880884548
87 494.5934247919955 227.38541804482307
88 477.781484672887 231.16595799934586
89 495.82122138789856 216.01190780189305
90 484.86647070836335 279.028628848396
91 485.7944475852375 238.75465323822297
92 522.7240554476666 243.55357991692668
93 487.8951236056615 264.26247429360524
94 542.7289786255045 270.00791810289496
95 487.2756312597427 260.66665319593824
96 491.16190824020885 227.980454803737
97 506.6816879721737 259.34493656473893
98 494.14504825471084 224.55133828786106
99 479.0931658939473 225.8382385062082
100 544.9160697776417 259.0399263503695
101 493.86270810861606 213.56769400276767
102 522.900392671462 262.8180110967257
103 513.9235511318154 240.95482938623178
104 518.2624327171725 233.2770116956289
105 516.9534819007531 248.0773603565705
106 517.6084089355093 270.80853410257413
107 495.72332154423054 223.77810657560065
108 510.610035091723 263.03019909378236
109 540.8323399377114 258.91456084179663
110 517.6818345967943 265.16400949990873
111 545.5940790523266 229.29932918531532
112 550.4040383008935 236.4710447554785
113 527.3794994966607 257.7734223894104
114 524.277736034154 255.16464418050776
115 553.3131194902817 219.65185101390495
116 495.78265518411206 229.6364809742214
117 539.219795754063 236.22465447248842
118 538.9466685941195 275.4765204515759
119 547.8199510249949 270.23708653772655
120 570.2424589070899 252.08774708993093
121 539.2052185505993 252.74140606221042
122 527.8290955683187 264.51811052921323
123 528.7696796483476 230.07831904149967
124 555.6624653311446 268.4745759747834
125 517.5146334222445 265.52414612682674
126 549.12073156251 273.01192787929523
127 536.3996119597272 242.76746691385293
128 569.6084965803108 256.2420904640497
129 568.4917479509619 242.24779130303457
130 534.9876042079544 271.6579626621637
131 559.3301456246481 227.9186001981798
132 551.7540230233775 268.10951440048694
133 553.3509995483633 262.75544249818734
134 560.6737813213549 241.42164128240145
135 550.7507264734988 251.40183321084385
136 565.8835092570022 247.1656459806035
137 538.1571650441241 253.1022410301979
138 555.4953391558389 269.35998386165164
139 588.8418272083858 238.82468237599363
140 559.6946585745275 244.55476614505946
141 581.5490031630834 242.85824261353198
142 580.7778420537346 240.85571269082328
143 588.8143638970665 264.6356914702041
144 570.241669985943 269.018388639632
145 575.1119089213404 252.40396821361054
146 583.2398402349893 256.39248698910137
147 557.0537173933378 287.17645049656505
148 552.0904294708744 282.1841898844455
149 570.8993651951139 253.15007222622114
150 589.9442069854194 300.9310515934727
151 600.6709409180082 284.3611000108619
152 619.4951951257375 287.96617385059926
153 593.5004474824367 298.7699069510739
154 633.5369423267184 318.4544551392555
155 642.9740798998522 307.47863778111594
156 603.0867671866188 303.76493921645186
157 591.1830096502657 259.65588295794214
158 564.4996059926358 270.6426608087992
159 607.6721914118782 265.9629609326032
160 620.9732190926821 284.5011849268654
161 610.1482487396672 252.13553863733293
162 594.4478157674312 277.7948859261443
163 622.7162928820283 286.94799285781306
164 607.6386879107667 287.03260356174
165 595.8755447850432 263.5229537924526
166 586.5518511784394 247.35664874898006
167 624.0442467167959 314.11312623179305
168 633.9775029899756 260.08582941866234
169 612.2146671665702 252.766495521648
170 582.2239432135087 250.12001233447182
171 639.3491690418435 286.663883357796
172 626.9494548134026 269.3592690825878
173 585.9701592486657 276.05253531166994
174 611.7096881432778 275.03407560490734
175 612.1871283900967 299.35558640715897
176 620.8428078628058 280.5516622462301
177 627.2059038030784 246.4949336080951
178 624.6640163834556 295.1212570274773
179 616.9862528616097 264.32273404752607
180 625.160692833901 320.2027908672422
181 613.9227859764578 280.60783048643293
182 608.2709564273202 286.2069472147586
183 684.5495358071391 289.56613006850785
184 619.4127285824012 265.4194593081911
185 625.2550426351241 294.8655027712443
186 601.4435456553605 275.9326232694559
187 600.5255060027994 290.5732871667399
188 620.5571182022729 296.7065840760207
189 618.776171454924 329.6152915283774
190 631.7197592618598 298.11056164266
191 610.316955174286 310.1813160657505
192 651.7315215709866 262.5394558979386
193 616.3604022952189 249.81997530690737
194 620.8770088671314 301.3198931091333
195 627.7095610150005 288.93436770107155
196 644.8548164102424 241.4011461236439
197 612.633626333544 273.8565318853198
198 653.6033209055415 302.3756781087987
199 649.0222037747211 288.0856899951277
200 620.2904509664237 306.3628076608302
201 643.784921214894 296.81555062561324
202 654.5059433574963 298.4607344514406
203 634.5827364242402 269.11482011890365
204 620.4064680348486 262.22179865888967
205 634.7334193299394 275.6219872760383
206 654.9787808136971 292.757872084861
207 602.7512799936449 288.20643851719063
208 650.4773929911025 322.2570656320125
209 634.7662359487061 268.3210998629088
210 613.8364229748447 308.48613310905364
211 596.6237049423493 273.81903246326937
212 617.2400224215322 291.3737802198811
213 621.4689955237234 287.1135189674197
214 638.693246262621 256.5339934111372
215 621.8102533584737 299.7102564296434
216 607.7281611738232 284.0394173345178
217 631.1502465319529 289.5656787046209
218 596.364825580873 288.586051655406
219 637.3013918060199 297.3381882177812
220 607.9015220493806 262.6252510651396
221 618.1269425197373 304.3766209638318
222 642.4526348145897 279.66241826476016
223 606.2988891385655 290.1584440078701
224 625.3860718110227 277.0339476007287
225 626.3075557471136 280.71719352352216
226 637.5214005731425 302.8553652548907
227 608.7822359433834 261.8080561491182
228 613.8335653803136 300.7991135610003
229 600.5495530913788 289.62786704460666
230 639.341672620007 285.1285462598148
231 618.3041988439479 309.79819547727794
232 606.743697829677 275.7174785265531
233 634.3442490988382 261.89236663610296
234 628.3441378206116 285.64591643867465
235 620.5574115754614 257.94885462265427
236 627.741528720627 277.4332122397036
237 621.6226228786036 307.1266530814699
238 611.8380439857734 296.2009502299513
239 640.6514148735907 285.1724346709924
240 649.2292246201876 253.52534653066442
241 595.0405140036339 295.26598590480404
242 654.8315063727175 273.5888979519791
243 631.1461915014967 268.67697301484753
244 626.3145157788356 314.4856526983197
245 608.9567594022999 275.4422582912394
246 629.9361028031519 296.8749106923299
247 649.1088396791426 288.28896764019726
248 630.2177664572052 294.1843253117496
249 633.0388663649719 264.29190847236055
250 632.8239094462857 294.2041942749566
251 637.6970281646136 297.8022940672295
252 647.5344913693582 295.54516697840023
253 628.6963462539716 277.0731183693012
254 633.5427838259144 289.9807202651659
255 645.3987930762684 270.5533998476976
256 643.342963279158 293.46607876355057
257 635.9962849083619 254.9101533263556
258 639.2536336825622 307.3594600268679
259 631.3055217000699 296.0843311758419
260 632.3391491736329 271.3527096626537
261 628.3841234553227 289.78045474743635
262 625.78396546773 312.18928753266596
263 639.2868473410505 302.183933584918
264 640.4770030338259 284.42409409424937
265 620.4118627732198 295.1926870362662
266 650.3280319497513 277.47000438649894
267 598.0818999148366 279.71820863257534
268 624.705620473095 268.91387213008215
269 641.9948090098726 284.8368759036085
270 628.655641381559 293.36463537978847
271 623.5628803331608 263.77908997319633
272 642.8393381757633 264.65049893529107
273 642.3207544966601 309.1411798693866
274 653.1612242709045 271.20029613669567
275 625.3632602377984 290.78024109088193
276 646.633332070752 281.868414494707
277 632.8465839330427 318.09702064690674
278 633.1586267070437 227.13155301557526
279 619.7088212362127 267.04629778734306
280 598.7094397399065 288.72382535101184
281 683.4447810788115 189.1718524128086
282 697.5076717734031 251.68261380209353
283 629.1350413851833 287.3875137892928
284 666.7554115042236 259.80398072377494
285 634.1298268910498 284.03440998879455
286 635.6311678541126 267.73907215575514
287 599.4062881857259 271.4943306177974
288 632.0838876817783 243.07589707991377
289 683.7403360040437 219.12000756509235
290 632.2714061500913 254.0079789757398
291 700.0779110090632 261.97326016629466
292 685.1872414396697 215.79529049425207
293 651.1753022110773 239.48758338360582
294 663.6256293569779 237.48342965776595
295 643.5160515112569 247.5229844917668
296 663.7608707145876 250.77029953405292
297 661.7271909937306 204.72653518479993
298 662.0606016293037 187.31002199499036
299 677.7966306729271 234.7748621686609
300 676.2314563079926 229.68230181177208
301 663.1269438052113 227.66235897442778
302 703.8626059354996 144.42133125047891
303 685.3177390024764 196.49562033604275
304 694.6556115314786 188.67442904801086
305 693.9546255512483 169.09396735108297
306 701.1575123088435 205.58578765022457
307 709.0788601995475 223.36609824458492
308 694.065777628067 192.93878039660916
309 710.3885086138732 151.04168652527005
310 688.3254845512754 170.9278775285028
311 692.8677665379088 178.47598964824718
312 709.6652782783989 180.54648987258446
313 711.8438781931385 143.8283176743183
314 729.7609884906517 180.90666781279407
315 688.1704952798216 148.83605140039822
316 698.0004283984948 184.6985352047498
317 700.0655916702701 195.1722523295699
318 726.9827101966745 163.0540811508485
319 753.3269793006781 166.96217504983332
320 705.3357606392572 173.85869094319426
321 732.4419980884064 140.44008587677138
322 719.2883096456528 131.0943483052557
323 735.991130940376 182.22302877889587
324 736.09495380843 145.58824625488185
325 787.6349810622545 119.58072122785707
326 729.5775735087736 146.96246287148344
327 774.9303386033455 122.78131244418047
328 743.5046233489978 149.07534335849203
329 747.344779143126 133.16627792471454
330 755.3136788946692 167.729918688106
331 806.1251429827986 149.56313116947584
332 752.3432428316125 147.08503676094867
333 741.858803109701 145.7248381265003
334 801.4098908387692 175.65175672272144
335 751.5619954586539 169.33976008965962
336 765.5300098155421 168.1494527374355
337 744.2968934909062 161.38728278449665
338 773.2932639693943 162.13083981478007
339 805.8126630808678 163.9105735932178
340 762.3582558349547 145.3706299595462
341 788.8562523376764 180.27548265081313
342 758.5836462167906 146.1651386968404
343 740.0710036299643 161.55791932946752
344 753.7799516169107 143.42102971192716
345 784.1523513013017 154.0533786164491
346 749.9484761478816 156.11939966044957
347 741.7944625371426 145.73272881934636
348 793.4151803572561 171.04472110336314
349 798.1505551078953 172.34193944069995
350 713.3779255031928 163.09129391371167
351 804.841502957551 175.89766732644418
352 785.2316312097391 176.5340279143882
353 757.7656611481128 144.84320365312269
354 797.3881788556376 155.76593279626803
355 723.8904175724995 162.41712979773004
356 734.0013500806133 153.80870704038847
357 778.8502498378919 163.89547718170743
358 825.6945487650664 190.8215814024057
359 800.1931881767508 183.49852681294703
360 775.4626775514247 157.69604575856786
361 750.212369601024 134.93581622314295
362 756.9149083035124 135.34259059785623
363 804.9652731867973 171.92694998974738
364 796.8887975999126 186.53112248074615
365 800.7328316754313 159.86682143105418
366 805.399159440519 150.11650032919326
367 784.9424512203477 169.81775930928347
368 808.8225525556918 186.2371465324613
369 806.8530454156295 163.52535368246424
370 815.155946101954 195.17367642843266
371 793.5952681438721 153.3656344713566
372 803.0681628947902 170.0099509608132
373 837.5639916222383 171.41367121834745
374 801.932314019317 160.62596079287812
375 815.3104161328417 164.05546499055245
376 825.7264425846791 178.40836110380474
377 781.0850851708892 142.8589968780606
378 813.8828502184042 153.92823312815761
379 813.0801602346022 178.58781628368823
380 808.4932168442232 141.65174788813144
381 814.6133637107996 185.9025838326953
382 777.3378159175729 109.34532883077001
383 820.6341866083646 159.29939304939984
384 793.7740280418482 157.65491524039135
385 760.5617885914456 149.5435622351262
386 789.2235448543491 137.6535866908282
387 829.157991099621 163.8129833172865
388 840.2734254718904 237.82903836654083
389 820.0398932124765 177.75309993667932
390 850.4254263984855 226.66904840495263
391 790.9732703565794 135.10508614672065
392 841.6728413545104 161.01292356258864
393 787.3657346761189 186.664985021347
394 793.8308024670885 183.4567185794104
395 801.7743243044315 182.37493953240056
396 814.4890241644404 198.6313648135279
397 808.0400299495202 163.39063980408224
398 826.7875142193064 160.02971271854415
399 844.3518263636622 202.10085155588948
400 833.2612592716716 190.56589514131042
401 798.8737001748741 145.44641163545293
402 823.7563247760554 153.21128374471965
403 843.4418764741276 199.88255091538161
404 849.9427724485737 211.5963155294356
405 839.3140438253904 217.01017243120586
406 811.6078710552363 180.7245151444363
407 822.7344254389158 180.48252558164782
408 832.0355854860958 209.1195224706772
409 796.6071581110751 191.77619809538487
410 852.5155677343689 182.87088036393945
411 792.1023611076264 172.7120420109514
412 802.2504110610098 182.5927049953601
413 812.4846616738956 152.2675212935142
414 818.4227902055703 211.44148103424516
415 805.7932690824643 194.13126967415837
416 828.0425976081664 211.17652253131396
417 817.4875850445445 155.28563584148569
418 834.9149752370256 228.95075405820742
419 804.0007450528253 184.48437355469756
420 856.4642366928747 204.55972170612395
421 810.3587117183968 165.55666080118752
422 816.6368484715509 169.61266120201245
423 824.5333672231078 197.21630739281116
424 818.6846960512994 218.15727483315655
425 849.3512329456964 185.19361571901538
426 819.0582707646084 214.1246371469198
427 837.0116947821938 202.20660074196593
428 872.0173798742223 223.9885209534603
429 878.1731913488286 233.8764358656895
430 841.2797570396884 228.34311008472352
431 868.5772185863054 236.6486269588622
432 864.5393375011757 228.9114960828145
433 864.4789364927113 230.46827245566524
434 867.5436591367791 224.67587308726314
435 825.3501762369997 161.95437420907717
436 883.1597974167555 225.73418726445982
437 873.340670154296 220.35124398432515
438 843.4904051454345 224.47730406076144
439 879.5677337293848 213.90448839522128
440 837.8632152803242 194.60692369845367
441 845.337259620415 211.39644040551931
442 853.1006214850961 227.41651375834488
443 873.3215881126278 261.1547468387364
444 874.8268415488681 259.26094321183484
445 865.4984224318978 238.38184750206884
446 886.9524098567869 242.62191611803976
447 838.5614346640141 204.60713672773238
448 870.1396873168109 227.45060055450946
449 868.3559342816937 217.9164209341685
450 889.9607329087972 271.1859099108971
451 874.332616280533 256.50154616656727
452 858.1483055255842 238.00800074158965
453 836.0067351584003 194.21944886716332
454 894.6424345729159 255.17852481650257
455 860.4985617742641 225.11538162418614
456 853.6286111062524 254.20530169205523
457 861.6899025561725 188.3364004111116
458 824.3033233946874 186.16544254415712
459 884.8143439736639 195.06598538354655
460 865.1761588180001 216.81162123827428
461 826.2374497381694 213.74926235631784
462 853.4581110940824 190.51069281767235
463 896.2864458406941 214.1335589404892
464 896.9916416986438 209.94625327927184
465 860.3480885005265 241.6859326674755
466 891.9044087444083 236.24393990509452
467 844.7593560475449 207.45926021135926
468 895.4745917464127 210.18440781404618
469 817.8350104774887 220.47010276381246
470 831.8688188047978 183.46319361725568
471 851.8971932061555 219.43329944065158
472 883.530623016812 204.8456746579042
473 862.8197503171453 219.16403918919318
474 840.4702612917521 196.71818952363228
475 851.309514919456 197.95003847320055
476 853.6386678801616 240.15713894779972
477 849.8797664467653 230.9838296470253
478 860.7426206653108 202.4070870005973
479 840.8624050749524 221.5342491060404
480 863.9036394561365 237.08978300626865
481 832.1482672036597 217.6919307423786
482 833.0094623840763 226.36375268347362
483 853.8575735724895 220.43045697256494
484 867.0065798372482 202.57439262266314
485 882.9197033373479 253.74535454223602
486 869.7789703949966 241.38440814266465
487 871.1371161101503 223.4609262885349
488 885.0421717461228 266.8305623987702
489 865.5501075867912 235.2194493339382
490 858.848800372149 226.33621095894057
491 841.7554209655252 233.48923909040684
492 851.1615283888284 194.61591055997224
493 878.7736707051721 227.5703060379154
494 892.9214225467164 256.63672497397476
495 831.5690577452945 230.14638965108998
496 872.5534131002817 223.4948644141181
497 853.1682019372572 226.8285360349802
498 846.5160634538494 192.0186822156839
499 884.284729130748 260.92980278093194
500 839.5309296601102 215.11907897299298


==> data/rq2/medium/hnn.txt <==
i m s
0 85.34993920670385 37.38431366731992
1 58.1679173632423 21.388594586568974
2 97.66806030704466 21.970900559471982
3 83.67484521832375 23.824623053003766
4 84.70488551771413 19.995660258752334
5 107.20325344617595 36.087026176043
6 65.85363135124935 16.2781831992504
7 76.30908988654991 17.53636929516321
8 96.15036483983276 40.26211424621217
9 78.96477269923489 29.936780891781975
10 74.19461237188952 12.866096401290546
11 123.313399038653 29.32370258876954
12 99.9116085640926 22.98894350402208
13 104.49010328323493 39.15267774640525
14 85.25496589606045 12.982660682018007
15 91.26364231205807 32.26603324674496
16 63.62965197383892 4.6914035712788715
17 117.8456776498133 41.41399569101293
18 105.73979264461232 32.2265996663942
19 115.44013840501574 49.81303314509978
20 99.13244287842682 21.724223825690128
21 117.13489348904841 53.016691481276816
22 137.9359590002103 17.171433889713366
23 101.6293363651188 33.194727665716336
24 138.6395617685048 27.51623162699354
25 107.43573885238293 23.366876766762715
26 137.80624853013578 38.754738797756076
27 128.89158533291484 30.412299043599088
28 150.97640472960921 42.37573237676443
29 136.66245398335596 30.98309586666851
30 142.36590551282424 48.546321165339535
31 114.77402223949612 10.502098421981104
32 142.56926036632794 19.237881547345356
33 122.0856683340171 40.146171685574735
34 123.5968356042169 17.123399242254685
35 143.32297823733387 48.95120172766071
36 145.36620711539726 49.97882551583229
37 159.43380338588176 39.64493869824354
38 163.46989220037068 31.97693379069753
39 158.92255916716675 26.01514124727661
40 185.5265726199679 73.71793805639213
41 152.0268981739253 32.995152624003524
42 171.95623052474258 31.289871078360974
43 185.406711635158 38.06124021679437
44 160.70198526512831 60.305193909406896
45 161.7208920628953 36.317123137324764
46 166.9503694452622 27.746905797289372
47 191.49318937441132 49.264875673306776
48 150.35314207586052 19.79458165354184
49 181.39614530835243 47.89288794317651
50 205.50995848756284 31.461518847175753
51 173.65954986767466 41.645077472845074
52 217.63659598191006 84.72036823393292
53 208.17996646120008 49.55635792151435
54 212.02862450356042 37.61208399445782
55 230.4931889823667 63.97284273595634
56 197.58294772254595 43.20512516538296
57 235.2582152533374 47.86355877369066
58 211.21932993393565 42.436273805740065
59 208.08570923651715 84.95210468290925
60 201.26568993159307 36.899727025468074
61 219.70518769827905 92.9354435266616
62 193.72034485938494 46.92285553454393
63 226.89814550654847 76.56030244308586
64 208.0104832269586 79.23659910511019
65 210.3118947934854 34.06222532430002
66 220.0482629320424 33.84667901135386
67 216.80884280573665 54.74926313411632
68 201.50729323173 41.65845301242209
69 235.81955928879034 56.28883555201105
70 258.9988616999617 79.4609555010995
71 215.5422030659407 71.09540815541283
72 227.26005511758703 52.501459167787175
73 234.42066944604886 67.12169871720255
74 236.0294468843902 81.58070629698885
75 242.78217605465323 67.27260232670466
76 239.2400775713657 72.99299991529551
77 230.40852958819013 59.39095981460361
78 235.46594527855922 40.59567312130774
79 240.20608742462645 50.909162875614605
80 248.53204354356131 69.03436994953101
81 243.11090728395357 41.84604570520158
82 261.7216216359375 61.21272450952133
83 253.27034122019396 66.54965975486316
84 264.01274064237225 34.355121844286636
85 255.35051746631797 61.08779534611587
86 232.04501935156003 46.59413724147779
87 267.76923267777164 45.74949609353965
88 265.65007817276927 62.62571119661812
89 257.11166894894706 60.21658314533311
90 315.282607422478 76.02343165454711
91 250.65124132856437 73.5545423269564
92 272.36444091824814 68.6649236768512
93 252.39604053889926 75.12868269696357
94 297.26120504124117 78.31849391838806
95 300.66238185234107 64.67182247246981
96 280.59029583957454 33.82360015141919
97 260.7015583429529 59.880943547101126
98 278.46213197983013 46.557814174242466
99 242.17498939110084 43.209980681470256
100 306.98404112794526 72.98545597417454
101 285.032835506188 56.84425500392455
102 302.39533298823517 105.33316700625497
103 287.5371554305777 79.52266500953392
104 300.2966041316686 64.96657619072917
105 284.9451649754104 68.56710629362095
106 282.6726220158977 50.55078775284008
107 280.30124571898193 44.49619506691093
108 294.2471745525734 70.1842803879424
109 343.9874195443728 80.96838353663101
110 321.09119825664675 67.15438170613528
111 283.51797294120627 45.743050724875246
112 300.6208920805308 50.78722333515718
113 280.75008400917284 64.54160331720693
114 296.0382224507004 62.80799946047837
115 330.6201730900706 101.57262415424454
116 352.00540506264076 20.19751396205384
117 323.19874599815375 48.693747148018645
118 323.12613998103626 85.72414631987715
119 316.56146148510305 92.16426536394812
120 316.86228239811896 108.21884601372047
121 355.36291871456194 62.13314009337132
122 376.6490379656883 106.49922027482815
123 359.52743781877945 69.03013908194022
124 319.42605582341787 81.36922510600911
125 418.427303841729 119.41676443990121
126 354.150088507765 94.87702303504655
127 311.2764021071445 67.93144619694363
128 344.7128950835264 77.77723365588272
129 360.4043254847347 72.07900576176318
130 366.1135884223739 86.904497997431
131 333.42898970372914 91.7452700178507
132 370.4241799872601 58.82121478039955
133 416.29260301588073 106.28143525022841
134 376.72254522075525 82.19220534522876
135 358.66730592115493 79.99118068751129
136 389.68174962989724 72.0278424284779
137 359.7586234383969 70.08557661844823
138 367.14047244104876 64.13559940158584
139 401.89814701840953 82.94364599735673
140 387.1595598823944 75.81089649191692
141 423.58583943476407 132.02399580109935
142 364.3334745395914 31.452476833295858
143 435.6961396089129 60.63776174206522
144 459.6844099399881 89.87190143691407
145 436.4685169209653 61.551788883471616
146 441.07063293495014 72.59254987799216
147 395.63215616545784 43.00666776304874
148 420.4529338016262 39.02735208443437
149 410.87826839712216 73.26680600610403
150 424.62422089217 93.24035830469847
151 456.7977602891726 39.13743515769825
152 446.39653530985817 69.70635203368275
153 450.5925894948174 91.9593376069888
154 429.75831021355697 44.46460713703695
155 436.1138363990278 71.24278045510027
156 412.8053046354398 75.66755976219814
157 422.6944707946765 55.391433077132575
158 388.653797038208 93.73649910314776
159 463.95540150291055 120.9487212528377
160 425.24520518874635 109.0685610938763
161 411.1748619103135 93.56238805115953
162 418.14959178926654 93.7004716715368
163 425.6775021372538 90.97464166784208
164 376.4089077840341 84.11701475891141
165 409.97110319960194 69.15969854462082
166 445.62706725521565 115.57938177633405
167 417.7414810998045 104.41130745958158
168 479.9053439124138 109.43165719897853
169 415.3039164744056 45.870585559929566
170 419.66456605402055 40.86799059416365
171 435.75320773518905 104.19005863168515
172 465.70843770476057 168.6353559498372
173 446.98739942276586 95.02534821374343
174 443.1984527590059 121.23019330841774
175 452.862802617003 76.15847254890583
176 430.24832356175466 96.45358305752566
177 472.35577514262985 116.40338247018859
178 452.68486120809393 80.04299703042602
179 446.5800849261417 105.38078976653573
180 490.0883704844455 74.7683431766651
181 433.2940127678215 71.2853559919034
182 474.9849592123428 96.98786615003259
183 464.9827246286033 90.21640360395949
184 444.2371044071609 65.16702804798688
185 490.50392620117344 110.78522393170356
186 429.9727233078462 77.78788868834167
187 479.46650094851645 97.16335009827709
188 501.09765188684685 58.00940747020442
189 459.6188025762138 33.62477379392373
190 484.92064639385205 32.477910477953394
191 464.5631075291938 22.820251713976592
192 447.3527357665953 24.076710257172408
193 469.3280243328627 81.80471452977984
194 465.7655462982686 27.021228354401753
195 430.24503885065644 60.19033768863703
196 527.3601093067933 81.88268258943046
197 459.67936812161787 90.3676093199723
198 462.0015495454194 45.375432611455835
199 463.9964151442415 70.11676790048246
200 481.237547742913 34.05500946473562
201 428.30652413605713 79.43628111386354
202 475.3364256688525 60.76864745077954
203 442.3585310139082 81.364870928103
204 443.66779306526587 103.7544886333006
205 437.03235728527653 79.56329578152025
206 473.18722725033297 58.00529442266072
207 437.605054220141 96.35259798634063
208 404.9429099564019 82.478817908604
209 468.96872182064106 80.02250996395057
210 435.5546816115573 75.31041382030776
211 465.0481881334214 70.09676554505951
212 499.53387937091173 132.59468420378147
213 443.05143048217724 126.69832250917236
214 403.84832609656877 83.51762058000143
215 452.83820845330195 85.70670021478671
216 481.911681878072 143.1423224752987
217 437.5133118160578 53.264274642719904
218 444.886175313314 101.81018714649329
219 446.52519316030373 101.39052167385331
220 437.63864415861025 100.63352916683984
221 487.30825985292904 82.60579315890197
222 467.6953507160753 91.72550386958162
223 485.8207667238312 31.8420601984024
224 468.66540877879595 128.18931173683583
225 509.1011029039466 61.15970589205519
226 480.54516659868824 88.65689859428983
227 461.7559014367187 79.57422417161152
228 442.14077512358637 70.10991203601742
229 484.32994049994596 48.93720029827669
230 468.51671282559255 94.33921634990568
231 530.2562376776375 101.54836400778963
232 467.27221123636554 125.92929810449559
233 436.86525472137726 113.23819233265348
234 504.32660908698307 88.27299293267406
235 407.170027842946 57.90303610948383
236 541.40646954361 92.86752919698212
237 501.527705354779 107.47887138876933
238 481.769128037896 104.58252109686855
239 441.43357814837657 66.2173266035715
240 453.0526520316242 105.83187027944075
241 463.11989639325185 100.88516758876682
242 503.87070993682426 96.60257383809497
243 435.34197495600677 86.68061810438027
244 474.2975139718634 103.03544212684403
245 522.7595349663883 60.37110128181084
246 499.32249848074133 94.06966440053313
247 450.71784685277964 108.20502345270808
248 504.09196470667814 67.65316002983901
249 423.2740485581875 114.09543329467252
250 517.8589328981703 82.04360397939718
251 528.4459940930814 106.04288603800732
252 462.7850293908865 97.64664944816597
253 436.9574447955325 92.67679375413437
254 517.3479666444124 141.9337185791568
255 494.6272899176271 87.48357660571276
256 532.058817133808 113.2283969162297
257 483.2275555685381 68.94976622783928
258 519.1481259979206 77.86237152957808
259 538.6324841090594 52.2763542969951
260 466.9200656623754 69.15150169501389
261 510.4251446520648 87.67808069873244
262 513.0380475833765 124.68699614710776
263 504.85264845918863 89.52789042984068
264 461.4966215983601 89.19349153910854
265 458.4510109640949 99.6534411809264
266 485.41470328267604 74.18075858168469
267 563.1348927987113 46.527681283940574
268 537.2912927993239 32.37856145335102
269 498.85140173807156 114.51294868840296
270 443.4078939489409 98.17106163775121
271 510.9179333860826 50.09944693845525
272 493.2162756314807 112.53819951923931
273 480.6013201661655 103.08827326064196
274 463.07695725654924 101.97428391155212
275 478.4311321668676 91.86471702918334
276 492.7718113576193 126.85695225142798
277 525.3830104042412 57.016124454837865
278 520.2241993785356 89.41553485212243
279 577.1513311797186 72.50397793762411
280 543.0302775391843 130.42885052065054
281 488.3729155548746 81.32787865306915
282 525.9293309593675 75.83056358674665
283 508.25623387448286 46.922194660507756
284 515.4752359162012 64.61133785636818
285 522.5516012813445 141.6463531261458
286 524.0454299626974 50.499667421575786
287 574.360349296451 60.32913291622831
288 540.2078095084522 89.2346695586306
289 519.8819562028482 105.93640868535643
290 539.7497478426187 83.89210291619243
291 532.683119904912 27.020577701588188
292 539.9033588915539 61.49411700079538
293 500.3831219119558 94.72498337258925
294 543.3199349961433 146.75982357401014
295 525.005755077397 119.07123445271057
296 572.0637584617929 77.14641167496099
297 551.4807322554756 71.63047076418468
298 584.7475234390179 71.32164520003155
299 504.98508674566835 113.28784255952984
300 496.29384180691125 74.8695987639641
301 515.6158048573125 88.72694560045336
302 497.6391287621809 38.19419822650448
303 483.8631184855054 67.35000835513097
304 567.6478188675304 112.07095573097958
305 558.7233894670426 76.59426361913748
306 565.4412821233127 92.97680817986715
307 532.0951837563043 85.0871991134006
308 537.3440311337894 138.21626059897108
309 545.5528583311534 76.12521908184962
310 524.5896007956632 79.95920217845702
311 559.0281678175801 95.941616097831
312 481.4555844037983 75.5628648268779
313 539.2070314448545 125.65864688983477
314 497.49617852617087 88.88158254974545
315 552.6220823563592 44.57398080667696
316 527.6340717701111 66.82884710853598
317 554.4744516184655 98.04572374345798
318 539.7810597052201 63.62333990462201
319 530.9497506788044 112.08235790080849
320 452.04313646032386 109.52417708482601
321 558.3647825866967 99.30248840701145
322 512.354764610203 110.17034042056592
323 520.6572148985928 73.80488286771408
324 525.851530498208 126.6671398737215
325 603.6729770669306 77.32079953827119
326 560.8805276083119 110.77534775851836
327 543.4352631130489 68.17187095233413
328 619.2959066757569 125.53334446757663
329 602.515765422846 151.4592792440642
330 507.1119592784715 107.41294245536353
331 513.7271829945269 107.44864037142638
332 582.2460571264397 104.21328387285693
333 565.898560618599 107.29519982202905
334 643.4633042411457 81.51201573252656
335 608.1767653206756 133.19534349871358
336 590.4084611122759 89.93316952429146
337 537.5717311055093 52.373565281150434
338 610.8818982215365 146.88978544285004
339 545.6474602351009 79.1777177787479
340 563.9946424725334 104.84278306604126
341 556.890722767741 102.64558019599586
342 610.7808983756316 115.02468810244169
343 611.3761910850008 76.64213133554499
344 573.9657625916036 87.89709097886652
345 587.1448415656153 128.0950700233251
346 556.3699666859727 150.3390581627513
347 592.7490710357961 71.78670679500904
348 503.50259050044986 127.40137255117956
349 586.771130637829 92.81388518070388
350 568.7064609053778 123.66059280600152
351 544.9754850183963 68.28769394314021
352 537.1839185825869 87.0715804269018
353 524.5903268709808 115.94473068506186
354 567.6813552029519 95.97382633076738
355 548.4691512243401 75.28620318597022
356 535.209463045135 84.8672560378753
357 555.5761863961146 60.24254650421776
358 587.4147515624034 137.67424253784603
359 545.8813614406739 118.55626181730791
360 560.4659534992403 100.29057635702688
361 548.9009330330169 83.82772270982413
362 579.5314036624128 89.45761757528675
363 583.3203221078729 80.9985498451624
364 569.0752271951584 69.2701999996125
365 582.569479837011 127.53117987001444
366 589.0284201312825 70.43557374793308
367 600.4312512818797 49.13974144197645
368 582.2800289473555 97.6851536079557
369 578.4866441471313 86.38133736369903
370 631.6261902110695 49.39897701735746
371 524.5692806863474 91.12889607579267
372 566.2317603741321 78.44002879514429
373 557.4384836224751 56.40771946836822
374 584.7854380307559 52.64219993638746
375 629.8724945176451 57.12670723858189
376 601.8475124976874 68.91846817148243
377 609.6012457585166 43.63762443163803
378 605.620956681855 49.42912633041485
379 621.5202517230485 96.45909000723768
380 588.2890373243135 66.63801086841484
381 595.0491931428667 58.1959933724331
382 564.2721853306706 41.2451992484636
383 517.3117704390315 83.47107599958272
384 546.6027134985474 80.67303721142531
385 591.640092271565 83.47407618141871
386 537.2589815090716 42.79192042725413
387 573.5873125801343 43.148611154918015
388 570.6183922022174 42.01407826562964
389 563.2281069545367 77.04542540426178
390 583.4742628716776 122.53389130421218
391 594.1300002116084 66.71207215735515
392 548.3886269998432 101.9939841946071
393 554.6060265553649 117.9632023413801
394 544.9299619183585 81.92020854086398
395 573.571147461854 107.18342281495553
396 607.0298266406768 82.32446469202462
397 535.2395699737287 100.19475725216188
398 628.816537079234 81.38450147280511
399 628.5256259344693 120.69869313728798
400 615.8855884370569 104.8957702250978
401 587.8819455036064 132.5336720360506
402 552.5264944508032 71.76161392224763
403 636.8346490088355 73.93937197400781
404 582.5101973653364 77.80906510519289
405 572.6937575049742 31.357596712278255
406 573.4167402242122 98.13399861317367
407 629.5973418491179 89.7462702255803
408 571.1427301616059 79.59225046038071
409 616.3394874831632 32.62706953812159
410 554.5838054568812 18.027468693712592
411 587.1829412790873 71.87869422310365
412 593.8709168466885 106.11778582657291
413 564.3512291070234 124.10664372014516
414 612.5240572775277 70.52783340712993
415 588.2427410097473 78.09955394391945
416 699.5637325487493 99.53785150518499
417 597.280833652307 63.88980531839604
418 565.4096045640108 63.72082158931053
419 620.4187836600046 77.49395640140852
420 600.8997049921906 65.63077017696305
421 584.0394332320953 48.34156879167999
422 583.841406384336 83.85997956398067
423 644.0007282890845 56.78914278417668
424 616.9546277153786 57.45985089650386
425 590.8237144474551 27.113080305281688
426 646.0978711462288 55.39017370900691
427 607.4125159522562 39.113092671335146
428 589.5856467729885 73.27510577272061
429 620.1753642140408 90.22594848804229
430 558.5705621360801 80.67105817022254
431 549.226381973362 50.03333860654654
432 555.0205473906535 53.096691384892914
433 604.3473251553645 36.33155341774179
434 609.4444842303521 79.30559755832496
435 588.7672128631821 37.80919593152584
436 560.0499279916679 53.69404252247572
437 607.1593358659942 36.670796806654685
438 620.8916746079296 105.90969863625328
439 627.1251619346556 70.9850414205006
440 582.7281217922952 116.56825167241485
441 507.52326369085057 66.3519854472278
442 599.150669367514 38.31854448485323
443 624.3020854454429 102.36320726026707
444 653.0737067604947 105.55398877424747
445 609.2162641985633 30.335729885160827
446 592.8569986002869 60.63797405124772
447 602.6933221724845 58.899135330678995
448 600.3526372598586 28.163238976244916
449 607.5234069838261 50.71474109582712
450 578.8786781751202 46.555957420806074
451 589.6678870848409 48.54386590957997
452 590.8735503609423 68.26021278975917
453 572.7944987165043 65.98936709425082
454 555.0222556155059 85.00235851906797
455 599.4034209975987 54.900245896391716
456 599.8212217780645 45.146419061356475
457 600.8382811880147 80.66621533061921
458 592.8610106064531 104.72791738947913
459 599.1163167824255 59.07912040569759
460 611.1024598868069 62.33109241693885
461 569.701113599079 39.491349169856015
462 605.6317670850549 108.76120461418358
463 548.0248201413895 47.29698465086131
464 584.9002086831882 63.30311744025111
465 518.0392450676794 44.180830702363316
466 587.8690546186684 61.35707014736396
467 554.2251931429768 110.7028474501323
468 617.7035333756401 105.40284446717826
469 563.7929963387317 78.89312049052653
470 590.4073125925497 110.49329597456654
471 626.6510303136587 103.84716989792972
472 591.447062497244 72.99060333024896
473 563.5055558732522 101.27606409457093
474 613.4959081247492 97.09889330795959
475 589.8424124190409 55.18792295125475
476 597.5139373981758 37.60322803193129
477 574.2986223778265 68.12886311528946
478 613.3823179037427 60.4818165140348
479 598.9984962999282 96.44805642121182
480 607.0898227127196 53.10868591488555
481 598.5064883942556 44.47896100240408
482 636.0728586098136 81.4443843677579
483 607.295256799963 95.26851921246335
484 632.5361007004118 100.65814929108332
485 566.5539672451763 75.52351418797616
486 616.2226132390424 48.53336681271563
487 592.5072444621634 71.66516021673031
488 574.2028386247227 46.703053763241556
489 580.4746916201387 61.19252335881463
490 608.2993256420771 50.96921886073913
491 655.297882448195 25.7257476866459
492 587.2231263210866 62.348405827130875
493 637.5227082493554 77.20048836572965
494 591.3323186663634 79.77521098811103
495 582.8831488039854 42.60403874539025
496 650.4522236803198 133.75652124820994
497 625.0743727878507 61.61456382410976
498 578.7368863488649 84.24060987498811
499 579.0741026203774 38.339390502182816
500 622.081888842817 57.31071367032145


==> data/rq2/medium/nnn.txt <==
i m s
0 69.1175848643281 25.00045965295666
1 84.362528137576 19.887511982531922
2 113.05725432471081 22.429424251117023
3 97.4864271676037 24.876523939746036
4 78.12708638443146 28.531240221957972
5 93.75620881853392 24.19411091922392
6 89.99472439025848 20.665891129230598
7 134.99941854759527 20.4690448448712
8 127.57767543130903 36.50955429282228
9 124.5114710899812 40.91672726794294
10 109.67014310077066 29.673150595045627
11 139.91879345933268 59.53028393097567
12 113.42537598443741 39.05007038141212
13 153.2915173005822 39.48816192834158
14 148.07418933243898 18.858332584522458
15 163.14326276693902 48.20389339364624
16 131.4087910130489 41.27897626763005
17 113.39196403269015 40.29476458905796
18 120.96249316847243 30.371138751739426
19 155.506293207861 30.495146610523037
20 167.31678758921333 66.49026985172144
21 191.87481980178708 54.5693274931693
22 160.01397231596783 45.07359766943534
23 168.32685886713298 45.66609312829178
24 163.8985920538151 39.354904453866354
25 145.6730206620923 56.54315894468402
26 182.40829145511088 29.6237410679509
27 197.29622668537633 61.925472627996236
28 193.1062705692806 43.68005759950093
29 192.72413091671189 58.46738151999675
30 206.24778600930003 86.79838707314393
31 167.64365048538747 29.149858055800365
32 210.80487384668814 75.63491136950275
33 141.67671337734063 18.251705113338737
34 178.51651138749875 47.05246312128192
35 148.69712820161948 57.1241835416387
36 227.39210933789872 107.01133300201397
37 280.5905352197675 64.48461075238072
38 291.01307677408187 157.90484829885614
39 335.1219546942899 144.3640103550542
40 285.249112641273 152.73353675525692
41 333.51746509416114 135.14613318710872
42 343.2809399425576 160.72745031877767
43 275.30350676876986 134.57440015386842
44 273.8883914894992 95.43279681575748
45 372.7307726422936 125.77347376086641
46 275.4552419330997 105.32963012355444
47 331.9957310267564 116.25948202660796
48 346.169771930945 138.1747380578322
49 408.44036887355617 162.63373042683023
50 368.1476963215449 139.58205932932856
51 390.2531870857856 222.11279582183596
52 363.13337621008105 100.48314668597317
53 468.60153034438406 155.6445587802522
54 333.86850636722664 107.12455853750932
55 446.2244196068248 153.81504142478852
56 391.4603573483313 174.60728213063157
57 461.14950652999835 213.34752079143288
58 485.499514402209 132.86403279234835
59 494.00962518512097 203.5515213768859
60 452.6854421069511 156.4506365141662
61 349.3992835766141 124.55041104135827
62 418.6013245099588 163.3336926744001
63 388.5142777298577 115.41655716051433
64 495.3249399778273 143.3011025856898
65 511.6258911445082 225.54675511209354
66 419.9666362582153 168.94520656303956
67 442.2324481919524 205.3023536205724
68 515.1178247000789 207.4860164686202
69 416.4923343864517 186.7880720610685
70 497.0473447658078 194.61541372835023
71 472.2705443617204 195.4192603272402
72 527.277882842005 175.59478703922312
73 463.848044661025 171.72428213469848
74 519.0552674213468 176.6635373137507
75 442.1262783992468 174.92426865718605
76 509.53641135681244 247.4411517159641
77 478.28964095154805 221.16682388620362
78 523.817880286563 234.78763398121419
79 588.6251283552265 212.21921325600948
80 537.283721760429 220.2287220570686
81 488.63082012156957 248.49069527214945
82 511.66807936497355 168.67657299716706
83 674.9717327254882 175.31190909467492
84 529.0124270000728 212.68437425345127
85 568.8572690901041 248.92875917443754
86 538.6045425346776 162.31358472374166
87 584.7169742897124 167.50980730914165
88 529.7539761593318 233.38603340903458
89 566.1721340828241 230.95657802020722
90 581.5046535081449 219.79571573515662
91 561.1414161992725 214.27117095392185
92 592.7376894418252 252.4156147194915
93 622.9813268866783 250.91149478170817
94 546.3549882714462 228.74139868318954
95 600.2176898116625 224.09103449172378
96 660.3397624811696 192.17924940027308
97 696.4410457419741 208.0062259206387
98 718.912686635222 160.1074042266849
99 660.2060387096542 140.83817645816984
100 625.402774528932 205.6822248844142
101 623.0559103060848 223.8439066300653
102 641.4046153514297 141.1483224343135
103 683.7393121005298 170.65827770690075
104 652.9774843719977 211.8205736945523
105 688.9576003025592 189.0187100026995
106 754.1442771288814 219.79506983471114
107 699.9068696496557 224.20328035915074
108 653.278078432924 221.12533859818924
109 691.0122863808676 239.9574769010959
110 713.2044437060176 190.091819144877
111 696.8021761595126 230.00672208645406
112 755.8917187238607 192.66464200106105
113 677.0270793015109 220.79564523096147
114 688.4203137673132 268.5267527839831
115 709.3798053780716 217.21419521886978
116 706.5280411165629 214.66021227401342
117 736.6781092659614 215.93399327119417
118 714.0670028550943 200.44606585737958
119 755.2285423906272 164.75445993627704
120 741.4681248501059 125.72080741569371
121 810.667684029229 128.74412099504877
122 807.8520110575889 84.58430458015982
123 774.6880299263619 237.30223935747983
124 775.4977938002645 174.5367032003771
125 764.2192359142966 184.60473160442965
126 773.8568732361935 157.745076008888
127 791.722530539261 128.64614664516554
128 831.575669192843 129.39560226265502
129 785.1879148550652 162.76030392153493
130 871.2142713662222 154.32615394522205
131 797.0904346605618 88.44761581778764
132 840.6812593188457 126.85078952108921
133 843.5178316424615 117.94849698152608
134 834.7843782284938 144.84365343253455
135 846.6100043299681 150.14234202111845
136 825.8570149467384 111.29114351841193
137 892.4600096343798 134.05372986266016
138 892.7315423399298 88.26710061172403
139 917.6676914946263 84.97474878475036
140 880.2677371005236 113.07990570979796
141 877.3976661462133 127.83993602769412
142 894.6961963188311 158.9771443474025
143 897.3323184500347 117.70951665634139
144 903.5349633454913 122.03740002073289
145 897.5233048035559 129.69930761250532
146 932.9916003152917 131.49401691647668
147 854.6911584760994 187.67403773461788
148 860.6196352125946 146.6679775916173
149 866.0182984015249 167.26557107142642
150 904.8216021760193 120.71451396649942
151 860.4479952917478 120.45121681375142
152 915.5168833565971 149.9814095075717
153 909.5480090816127 102.55753275337128
154 903.4715550869034 113.28027343903743
155 862.1439811693941 158.83608556127413
156 910.6657887979557 125.63671660686919
157 888.849960866323 138.18892452112868
158 850.7607284377664 133.2805855899439
159 902.3132830931397 85.17750093275235
160 865.7339230296988 119.13163995828737
161 829.4005570027351 158.10075287094233
162 936.4858559111381 109.80230638865851
163 844.5150482841433 126.38277648610075
164 959.452607477989 150.97680113572665
165 879.8475204219576 117.27494038553594
166 915.9317598308902 118.97216995446996
167 893.5710408990723 87.64685062723923
168 973.1982409089338 145.27481947002775
169 942.1406150094277 164.54938247614132
170 972.6419639323082 143.28561425477193
171 973.3217222846055 154.78503019249868
172 909.6057152703594 147.1433027081993
173 940.8545095196823 141.56855571601665
174 953.5582977164304 97.4643340149753
175 939.6857479091137 124.29347617254415
176 917.2196037829548 108.2731233443682
177 917.6548667241644 104.1393022963458
178 924.6918745963369 205.50184930757817
179 935.7373405901337 167.82711059909147
180 985.8898295605788 113.77232032133226
181 998.9083903585954 217.79946483854
182 919.6533891074665 162.58977995326623
183 982.2372371418911 116.18032023354314
184 945.5725783810282 139.54753279748005
185 971.2778916827025 158.35235660673715
186 954.8904923196591 110.1837855504414
187 971.5215004269354 162.21768211124166
188 966.0064826369577 115.37641722798544
189 940.8363536737568 180.72335236039524
190 993.8383968222843 125.95729706020995
191 988.2869094923968 194.78960000492125
192 973.4441393641362 112.12727364463413
193 952.1278874855474 139.65139491858997
194 957.063774750453 201.4791511771949
195 981.0885561789764 159.8117681663585
196 931.9756181837671 181.03936334411515
197 949.5933075557841 147.13047521880736
198 970.4336817627961 127.29095095925081
199 920.2897887714586 195.99162392192434
200 910.6459812685338 226.36172565489235
201 934.1423583173746 203.2917953389243
202 958.9515784061514 176.35539018496445
203 922.0711322655582 186.64202840232787
204 945.3138031723371 181.07903438853958
205 938.384438351258 184.7442125370486
206 996.4022076551598 184.56480313090358
207 997.7831278843965 204.16006254093398
208 941.333611012988 161.2669768463863
209 978.8168332811707 165.4853064519824
210 946.032602164091 165.58351229371016
211 942.9059442545564 213.40489458243206
212 977.0239237888716 127.91151348883254
213 976.377413956738 173.9192291931144
214 966.4684480184835 220.88775636615688
215 986.9800868793594 165.6333097868755
216 942.7558760990171 135.70494399707687
217 980.1609343953751 165.92377625030815
218 944.0756899265456 187.76241109897924
219 961.8252045554764 157.11972357740953
220 994.6396876924948 158.15714037444374
221 961.4409340373037 191.6783104879128
222 1040.8159544340554 180.02093477095679
223 965.7588511708643 176.20807021109476
224 980.222121086379 179.9296115571414
225 992.8973200635694 173.16090781521362
226 999.444110682042 167.24913386917171
227 1044.4548025429497 167.97565938442028
228 1022.2805231620893 136.82586466771602
229 1061.3457233919864 171.8019454305259
230 1031.4111328022132 148.6306041096271
231 1071.405894468099 95.78811005349151
232 1011.3946400834132 159.28934679205017
233 1035.0485416627475 134.6758955409897
234 1029.1706635368523 150.90083435523445
235 993.9149612732566 185.09553972675238
236 1018.5799471946317 122.910513795549
237 1033.4571738317318 180.5406030464634
238 1039.2818127485748 177.80923694997648
239 1057.2622995855286 137.03031268818296
240 1016.1172082748541 156.80267571249806
241 1030.2874563116434 141.14663823718888
242 1071.1277187279368 151.81271699569132
243 1038.0105204980123 122.0493386763038
244 1025.273779638618 144.72930007188637
245 1053.9466903529071 139.5060100315325
246 994.762068443741 160.21195256717255
247 1020.3519920756764 134.20697224655527
248 1013.4624560747237 181.5866578795737
249 1027.0914957529662 137.31563684053708
250 1028.2107351393365 132.48319679036823
251 1022.4899148265206 81.06321738515118
252 1018.8350256357182 194.94792923740042
253 1002.1937094927868 149.62051221911997
254 1034.3558691200437 180.99929211968376
255 1046.7358177061935 84.61776679166182
256 1010.1311266782374 142.89351942007372
257 1008.5563414414676 168.6268988409689
258 989.3434981278842 176.12176417724274
259 1049.0512872147215 199.21279667903414
260 1051.342165519159 134.06376293515817
261 1067.6497548116981 159.31899801918885
262 1040.8423353063713 135.8616850863846
263 1067.4460802125018 160.98149083908913
264 1075.6693436046858 182.4342258159485
265 1059.7166237906495 114.63712124538475
266 1043.4432639585211 176.0943420480119
267 1023.661323808886 150.42360111910267
268 1010.9430632971838 188.15297232850753
269 1085.513604404888 155.80663776212305
270 1082.8890330022507 175.60533409165623
271 1064.1864395948128 176.00122768999623
272 1045.5455843010045 129.66559994024988
273 1056.463344939948 129.59541538133132
274 1054.8136742311617 165.20011766894535
275 1038.071560293362 180.82344002217863
276 1005.0907079027049 166.03821195385723
277 1036.6125238122418 138.44523947149693
278 1033.7361133368381 79.6485649135937
279 1036.127966668601 163.99954658598685
280 1048.360836754649 153.20273294418826
281 1038.1908817201693 182.00271470374057
282 1021.8543742033901 159.74329631095378
283 1054.93601453679 147.19097671442984
284 1037.14591103657 142.76279021904685
285 1070.93622458608 156.76550538458355
286 1052.5672768663076 121.69870079519225
287 1058.1750800188747 120.50571638778312
288 1018.7534339753853 133.52990747668633
289 1079.632047665189 165.3032217170342
290 1068.3812300174818 156.34104038814763
291 1102.6545447182011 175.49394003501658
292 1042.9561351978948 155.1802828650469
293 1042.316769027777 133.84258310562606
294 1055.3994077011607 184.95366112573532
295 1028.443264523345 136.91199990993053
296 1091.3737552871055 133.0819434429595
297 1054.3477913346098 172.07037254043883
298 1076.2616293507758 114.00607489190143
299 1054.2464304126304 180.37559285807058
300 1080.9657799769643 161.57616757550142
301 1076.9449812695195 145.9003608620476
302 1076.149040867234 202.02594524878555
303 1044.93446606536 152.47969033033053
304 1059.6956498308398 197.95440468394813
305 1041.9784588733485 181.4208630269881
306 1061.5290077499158 170.48509679671264
307 1056.4329354102665 145.0962711241308
308 1087.2838339724287 160.4075246524834
309 1042.1140573223443 136.834774482975
310 1063.5193416477646 156.39290818409236
311 1037.4401821311228 124.9633463607247
312 1085.1480332742722 144.12464359493558
313 1043.5484858414536 115.6220449417464
314 1052.6750737243333 155.21376402507704
315 1045.4885562892741 126.65258799192793
316 1072.7526714211504 178.99967141561729
317 1068.6220354398145 137.76294019649836
318 1086.0258561319702 139.89817085160544
319 1072.2513670932487 82.64208111404038
320 1073.0238142762566 110.5163637672367
321 1062.311705649503 136.1382042638361
322 1063.4284907401961 154.1547774726437
323 1074.458238444879 107.02130772614387
324 1022.6025847790952 129.43411616259604
325 1054.44578758852 135.27174565844024
326 1066.1922146146899 154.52258944005732
327 1058.1068647305788 155.15971432765085
328 1065.0530382206853 172.15153044783415
329 1025.5716287960458 146.8450369919492
330 1080.3864796863213 161.7412695493763
331 1027.808615344306 145.1362577996087
332 1066.915367307581 177.25556377418175
333 1030.1696674392442 106.08400376906985
334 1060.2317650669895 113.82427149763625
335 1063.4721949803381 196.5011727061054
336 1064.83800561815 136.26928659404487
337 1094.8112362611573 179.859049641736
338 1070.6133475668278 153.1190703224244
339 1084.0045327658677 145.21137815591854
340 1057.368472841849 141.0843051337525
341 1108.5862292012796 153.62772980677872
342 1085.5478667585382 120.56599550558221
343 1086.021718140025 114.79128662488203
344 1097.0945586505418 121.19639932819983
345 1087.0120633512372 124.08886218384664
346 1101.6396495040099 133.9201741138656
347 1070.3127604009292 135.04221131526586
348 1089.6662830218397 128.74155066115796
349 1063.2342198342826 152.1047314989497
350 1132.1437044888328 134.19401712815952
351 1110.365850323331 146.01458018240163
352 1087.0936278258043 117.0367363725078
353 1113.6776991245745 93.82486733949199
354 1099.2768946694603 123.43818636973579
355 1115.4156762367566 121.17982136738007
356 1108.1929883614516 114.41768929425665
357 1081.9389315766443 127.91403694704994
358 1153.3302130270706 104.9954314350496
359 1055.5227201241214 134.01543424247245
360 1113.4738109119075 144.40406779915364
361 1101.5432702691091 123.29431051266756
362 1098.6867246773677 146.39702590086296
363 1103.1375405560334 131.45961468246168
364 1066.6473951968103 126.8727447054993
365 1115.5935814294367 136.99073186107282
366 1108.2707697463745 136.46361732079038
367 1094.5508462293583 90.29458694341689
368 1128.9852258177737 121.9767622883385
369 1100.6568574320786 110.65306149806979
370 1062.3022949150516 98.55214887830546
371 1115.699399074893 132.4311617996115
372 1127.215426883445 143.5437398527269
373 1119.8628669987825 140.86757527788225
374 1176.6511211017526 97.60860554527513
375 1109.5199601908346 106.12086038828741
376 1154.1830744723295 91.50035556371763
377 1116.1416213578311 78.67560186370716
378 1082.1820702062555 78.20126367529805
379 1135.2706351557893 119.40450660368656
380 1150.8483163412195 136.6453487309713
381 1087.8741055321793 142.634178599873
382 1143.1797240886312 109.32279044449943
383 1128.0929671570732 144.4130604251765
384 1104.045690018394 124.36884370937105
385 1133.8919634286635 88.22243096425879
386 1146.1546769334032 179.95300925841966
387 1116.5242296536992 138.96643077329603
388 1132.2216506261743 110.5614456062759
389 1137.9765264152986 114.6132295436455
390 1141.6642323803608 105.00113617502686
391 1136.1196366167947 93.98164326835703
392 1138.2126117940904 121.3606161684774
393 1115.5989188235865 161.52857189070556
394 1113.5096925285718 155.541500860389
395 1116.5298464951252 175.47061767917114
396 1118.9302972302219 133.8406310169317
397 1134.85408855751 135.90800952516392
398 1125.8883120762257 103.02654333082577
399 1121.5808366152953 146.23503261254749
400 1159.4479810834164 131.61498728581216
401 1097.5665056436526 152.74612958868767
402 1126.134543097255 144.5459453332236
403 1141.420420680933 136.15880373823242
404 1142.7161409919834 165.10923168695345
405 1213.9187873182266 90.09595364278539
406 1122.8714331671538 123.51995615735595
407 1167.5072662745006 136.39529804620685
408 1133.9787387690637 150.80640240369775
409 1096.7632858000215 137.32541934017857
410 1149.6287391347826 161.58477423076107
411 1121.8402017755986 133.54598099643886
412 1122.8130106702374 129.31546948165803
413 1139.6114037254142 119.74431255948755
414 1161.0523773370035 152.45758628652246
415 1136.3005974016692 143.53290792854236
416 1135.5459518774674 134.57929042738482
417 1154.4660140649255 187.08834622173097
418 1169.1002017210035 179.76950488620994
419 1158.4761314944203 149.69216795317323
420 1148.3577154816521 175.17744210957983
421 1149.2630722098852 132.4888524198074
422 1172.637854283536 117.72692622553649
423 1151.4570675188982 169.9408568349786
424 1131.4227320230652 172.64606350942066
425 1169.6864078024664 125.75451093211286
426 1163.2908923892944 141.44626827448616
427 1168.0935332383028 117.40434057387716
428 1151.7648677295742 145.77628332344423
429 1152.1215341058546 141.58016213104327
430 1151.7030574774835 118.82293113550739
431 1158.2629978386976 140.3305831963126
432 1177.0131243484327 137.5378735612831
433 1176.011716473849 142.4887781715436
434 1177.756801072591 125.68267624434701
435 1144.161903388794 128.59082258624585
436 1162.1949234502142 122.63700109607214
437 1126.8885643734902 122.17483553761602
438 1118.9291050946965 115.82756240384464
439 1163.0965645503297 126.2302722134577
440 1172.9630396759487 133.81787775433472
441 1167.4069720934435 143.53320840688093
442 1146.3345402148916 135.97226322584666
443 1155.9176874523168 132.2535412496349
444 1149.8046675183855 134.04877911030354
445 1174.5652799347633 155.21549855543174
446 1162.937788133188 147.84899214902322
447 1183.8595510585305 165.2015734232876
448 1151.293337428519 132.0635415540063
449 1142.8051743798599 141.33368296961976
450 1133.2008483861675 127.64885693052207
451 1145.547410632571 141.0995585121741
452 1164.6189641411388 106.5756535831546
453 1137.4570215979388 91.03247888896884
454 1146.9201239979914 141.00383453297684
455 1172.1263021269813 130.50188795982228
456 1175.4714770350809 137.13873275997284
457 1180.8072076102676 148.88757400680802
458 1134.6697271448459 142.6431997499692
459 1137.4328176376089 129.1213301857459
460 1142.0615807608615 114.55798007620912
461 1144.3729163759083 160.84153565926795
462 1134.026459704338 96.85387315943096
463 1131.7993734334377 154.3965884273864
464 1182.4099346427101 100.58955483979351
465 1145.589160507625 159.37506880463494
466 1113.312913877923 147.60373537207647
467 1133.4796678893617 145.76884349816675
468 1151.4676477860498 104.47947810414998
469 1163.720932130453 131.9689100189618
470 1148.0034681783509 141.67430027840126
471 1157.900908569593 109.20208188638146
472 1131.1677636215434 136.2564892424398
473 1156.6213290614178 149.8544669102364
474 1167.5054226731372 169.9443164858867
475 1169.2051193396735 133.75741579495434
476 1135.3154586164019 136.66324544112692
477 1164.0577241794047 124.78816363643388
478 1130.7249144279267 131.82332295875352
479 1157.2962565797266 137.6103767408528
480 1136.5136001669234 127.1462401597512
481 1141.4505785904403 110.9214424477524
482 1151.4324333876516 155.73954047320515
483 1112.3980046608951 104.48223425283113
484 1142.1052041474454 155.31726541102125
485 1095.6140511716671 142.0793741660683
486 1135.8216056977108 149.70966129707475
487 1173.8011435607464 109.75238228486832
488 1141.9739204043012 154.66680694624733
489 1112.218478867176 146.7367813913304
490 1140.8543115948414 129.02083200779006
491 1155.9728155547666 138.12027638724882
492 1204.592939563065 148.90901500614018
493 1117.8383722372078 144.24849563978484
494 1150.6014390507044 135.382153991086
495 1144.704797578373 116.42826874149058
496 1196.372546801674 96.19587825107206
497 1121.7178007556795 176.89892743956864
498 1172.8076009342694 131.02068243115409
499 1153.4310020151358 150.09658869813128
500 1133.2620819244883 145.42749708105555


==> data/rq2/medium/whl.txt <==
i m s
0 48.054342210687174 24.406710447928585
1 38.00819997813524 7.604801508702721
2 40.13372285108344 11.919561393836185
3 47.16657951653033 20.75968875297544
4 56.991553597094025 36.7511253234662
5 52.57812135699205 26.197998344995707
6 53.228249642979065 8.588583272847513
7 66.34321539770463 53.378427382795614
8 57.324030451424186 20.258158706276205
9 50.70209885432123 26.06258354326031
10 55.001729857485046 7.71963986859075
11 54.793767960173135 40.97376657600086
12 85.43025170478214 59.974915883892976
13 68.49575943841919 34.650624609577356
14 60.735771562581064 24.837676419449604
15 77.14806316590693 28.786136586157756
16 82.52378507127723 55.25160316426986
17 101.67035976105835 77.65216712062508
18 112.37040793002089 80.24540342464762
19 74.12185052418644 34.23399516820633
20 102.71701229442843 58.659436998483166
21 94.4423902152339 63.55568420553132
22 96.78502541548224 44.66768163914833
23 100.77389867317979 42.47472732731198
24 91.7373671674155 70.44398496746192
25 109.59190951406053 72.28342442766939
26 75.97786016450118 45.49019708815581
27 97.64338799523975 79.88570903903293
28 109.58979246747185 66.19389492416404
29 128.13775784415193 60.84185088311825
30 112.8259780563807 66.6634274815312
31 122.7319509806097 94.76718944132952
32 140.34586049406062 67.08567182191229
33 153.85853336300062 119.65070898312273
34 130.24933156970218 115.14333139383871
35 156.3788188588034 160.29447209259993
36 128.75673768034758 90.74686763537997
37 173.39399260856152 145.88492864830633
38 190.76806594954542 136.9635440436961
39 185.14591693347612 152.55643106545193
40 166.3889205487416 101.53539613415528
41 175.26183220402308 144.1698639967513
42 178.0411807534503 146.05303630904876
43 157.28211796443503 124.28875466240427
44 206.73570502406946 156.3524339417418
45 164.28980854483234 155.17127960153658
46 167.69992977327055 80.80276614994601
47 165.00133026822732 141.4643155446361
48 175.8689407769445 118.53367005207986
49 225.01948306705307 141.1381583672438
50 177.67224120189348 93.39170473090648
51 210.7146617402148 157.3299210905084
52 194.86680078465287 110.5777448914477
53 252.2413166141996 189.12850758503652
54 233.47942030748382 159.4567721069176
55 238.54905938332087 152.64750133687988
56 231.36126802123036 142.2312577446416
57 205.21724390892632 107.94358975513025
58 216.27771934984193 129.82926020258938
59 226.00325349717022 139.25815353633635
60 207.1548357900174 113.02812000906772
61 178.26887435132957 61.83832140148997
62 288.2526474515733 166.26170464326125
63 270.871044432091 147.9335805679108
64 288.27727104655787 123.44979936516866
65 273.05963892395084 135.56583855605894
66 247.91001694563602 139.34700613188463
67 258.1677830088578 95.27061604430962
68 293.6571105013878 149.41124225334647
69 231.2692520791301 145.33397305083994
70 268.44534161203626 131.20574341479255
71 229.2095447286105 134.2695834987302
72 269.68473320137855 135.52826046367193
73 278.422132655367 166.6485564785397
74 261.4602991631415 163.9658261580452
75 257.3504011553101 129.72065851259455
76 263.353237960799 164.39848266227796
77 300.131999437917 200.5523308637686
78 333.07689138119747 211.62416125709487
79 303.3195367985594 197.9546050278551
80 343.42432872216597 181.7926531034582
81 371.61888247554305 174.06838672299958
82 344.0119014056807 194.39016757920515
83 359.9660144438996 165.1271181919325
84 401.08029745230743 209.27149141514863
85 378.3587098273667 187.77076381080374
86 391.7201615405414 211.22122300648425
87 373.4381799598021 200.06652925301367
88 392.2105299911142 223.70630408893504
89 379.7108695380695 205.61931459194906
90 428.1687999775255 206.50525834060082
91 365.3480772692492 232.69283313380558
92 415.55357960687104 197.1026081191091
93 363.91055161140974 197.61114826366602
94 401.4801203400231 238.32299855796384
95 413.6911146371975 234.56858890522835
96 388.4854991709115 231.7920902665003
97 399.8381534960907 236.7616620443532
98 371.82508210609086 229.5157544843786
99 400.6087388633081 237.78767863857965
100 413.3924698180432 228.46067649293252
101 460.3776878777091 215.72140916033436
102 364.76945826105367 239.06379434126637
103 398.00353255708325 235.13378652610328
104 536.5926829392599 235.0523883556083
105 406.6938583338721 249.47389983398307
106 442.0279096456419 224.7949477912865
107 492.5331836925179 234.91670999914612
108 484.0051838873609 206.83174555164646
109 441.6574300405235 206.48560618193233
110 457.07953962978644 215.37561970084604
111 453.6838922918643 218.87660543035005
112 402.707131001832 221.2066871478279
113 488.4264023383163 188.07676655910103
114 444.20188934467296 194.40153607447394
115 519.9970147873712 177.51798939712873
116 486.93778348093036 178.22271720508698
117 510.3516397955638 202.89390593814937
118 503.0953727029162 195.00940625998578
119 513.4294511182583 185.30568081605574
120 508.89685338969286 180.648706120471
121 505.8938415383585 184.17909454903975
122 510.7051090660476 163.2623991126299
123 508.7161699636534 184.42596839132312
124 539.4748156709204 155.64765854448322
125 489.46557473812425 203.6530252424288
126 502.5826836031905 195.54121340805585
127 527.0669829113467 179.72334197539828
128 555.4603074617829 151.9492654087034
129 533.9706516840597 154.5525203440567
130 524.2958787885742 169.9751691214951
131 563.107774504491 165.58197278277825
132 504.6757999064037 175.28815848632217
133 546.5687036071337 155.13927227049865
134 530.6338242988088 166.88248389153773
135 557.0434411664203 142.61272869579645
136 571.8868399875006 147.66379921129297
137 555.6428762144496 151.81406109971982
138 531.2020231632545 165.58160661919524
139 559.8030662947873 134.41900836709445
140 547.272841400624 168.64086938861195
141 555.063390256904 147.48183942440042
142 555.7280086929823 163.67707348758475
143 622.7873116136295 130.35641745752528
144 564.2349240357623 174.4075977685152
145 603.8519751566258 142.08089636512034
146 610.2287757920218 128.24873205464633
147 604.6974836665089 158.89500553481602
148 572.076357242206 134.1920037844695
149 589.3291351772743 136.74747500875404
150 634.6583830986303 151.2270262681917
151 590.3223277410041 148.47342967129217
152 605.421723754477 152.47462750357977
153 584.9815376599072 145.45269119362086
154 589.7972765375889 185.4826027124332
155 602.2818184528427 142.21105870326357
156 581.9313710048634 156.36877253185855
157 621.2030114525508 134.73341919554468
158 649.211433831352 120.85826583512193
159 589.9140736179222 148.17121963231693
160 614.9860327673334 136.18045190534107
161 603.4261087647362 149.72727875338418
162 609.3569663619855 158.1061970123746
163 625.0633888680255 146.37831098956542
164 633.3469979284607 123.05232827645139
165 603.7885832060565 143.93512333588615
166 649.5114010812118 117.12992506724636
167 639.9433682257179 159.94492100216343
168 606.458716846579 157.75323664255785
169 626.3236973067382 142.40443349709994
170 630.2046888115874 145.97919561262808
171 619.3524921456483 151.86619388067334
172 657.2341692509247 119.74080316061875
173 597.2270057871589 124.86587669126406
174 643.2999105408147 139.5997485113563
175 658.2082638776614 129.97404026559877
176 658.5805781200033 117.40037185709501
177 636.9642382295264 147.06379569182542
178 636.3737554986961 176.26622877132334
179 628.9659782229865 137.9467769026783
180 654.6759590755464 125.10111274835512
181 708.4070869717907 170.8187215075112
182 659.0157747513047 131.93828034710282
183 609.0354910478011 168.15813483022538
184 645.6504303698603 181.52250068045475
185 677.2106159580028 168.48871694511138
186 659.6155671124914 140.14689663653223
187 682.8663518824426 164.24447910771994
188 672.6067670727091 121.80199799554573
189 640.3083444230884 154.223760146422
190 717.1909634212585 116.99881644503397
191 676.1550896005152 123.34179352345875
192 745.5879084365166 219.99983345684024
193 702.6910663113565 168.50939264807508
194 677.4691312555981 146.97566524790042
195 688.5007388516038 167.34526693251775
196 686.6268370304664 164.31782337033962
197 646.6400844333039 173.6862181787727
198 700.6646785260207 180.28101735326948
199 679.1148058208885 191.9217754600234
200 668.1596776397928 156.25669379922527
201 688.510421168807 175.0146798822633
202 628.3045046986197 155.15758825241224
203 683.2958330681795 175.3879314248262
204 683.0964461963958 130.97257974139666
205 654.5468697086413 158.47339862492208
206 693.7252781258663 196.63087334815717
207 654.6163710047098 192.66013051302536
208 668.783857841196 207.215541638433
209 705.6711693655292 176.43978127924615
210 724.6041709269819 200.52600665789936
211 727.5731062220032 180.18402145599376
212 701.8461314940257 146.77142272445204
213 682.4920425503617 160.33616139515516
214 667.3541442887611 138.48698872507967
215 646.6502072775241 157.37923924867513
216 759.5135067473472 211.7178273078404
217 752.7012467336463 163.97804592490544
218 715.2305199226728 136.2169231755077
219 738.6940414667231 200.81367217999002
220 699.4885239827767 143.43197687820737
221 734.4342843494451 182.11743017414148
222 641.2034689584004 170.9074784925954
223 704.8119541528489 129.75768071588593
224 662.5397798256512 175.92928847272964
225 735.7526965981554 174.9533112582002
226 705.0694231025016 205.47670725506282
227 646.4588888188576 136.20726106878436
228 686.9916164919574 168.77462825247605
229 659.0372254288246 187.0656179847433
230 673.1163800346127 212.76167898350366
231 709.4022059655297 115.88310720351757
232 691.4775713957948 172.41279767999566
233 741.1336386536044 143.63579853490472
234 679.9419868011726 171.72404425319587
235 694.9753699408117 169.09750528819754
236 737.4589695034563 157.0447812467254
237 680.9520519192316 179.3974331913131
238 671.0712404175138 194.74587880446617
239 646.0757317903714 156.6099848095298
240 693.4974522678137 139.65003203962024
241 656.9911940729144 157.69943148499817
242 748.0992115731817 144.70436629647406
243 659.4836782472601 197.38079716616033
244 719.9156335036926 181.54499106789726
245 674.7028610803638 167.3621081438282
246 742.9171842104973 238.18467159836078
247 658.6570561812347 164.5326536349526
248 685.2407711935623 129.29679091962757
249 717.0962246113049 134.5841486203895
250 670.7570001203392 177.96423644501797
251 785.7549130883738 177.8802502388656
252 700.3281234921102 175.59927509329822
253 719.9120931038822 181.22260035964658
254 705.066195145085 161.9104627161491
255 683.6477258688523 177.01574283582843
256 688.0936918427731 211.98852585335894
257 669.387362827026 158.14907098035647
258 685.1184422597696 174.43589572569948
259 666.2363109884478 193.83289267210884
260 696.2281177938843 286.19204116766235
261 680.4557218611692 173.9394608679196
262 743.3819414545621 225.7216646088772
263 732.7047139838498 146.03156301706676
264 724.0252190646992 224.9945669671369
265 702.1443911738955 168.04677492531613
266 763.3091998762029 124.75331530673296
267 722.8201034447659 187.556610539977
268 717.3365561009065 233.7943308510373
269 740.4997489609683 176.18516279284415
270 715.9697017480037 191.2462421741873
271 706.2782392983936 172.10262367629198
272 708.975096540514 175.19954504561355
273 662.3221774105943 190.77363583240634
274 720.936506477237 177.7234714367294
275 675.230301700483 161.0443626851922
276 738.731859359327 175.53553486534744
277 673.8254995429364 188.1138885258973
278 700.3646791866238 173.89369187730787
279 713.3405100977252 160.40328547930997
280 652.9437694629247 154.92179102684105
281 677.3459342744172 176.74453676467837
282 691.8498399640928 145.83254664600994
283 737.6033392633253 141.87190495045422
284 680.1372624292228 166.61601237495248
285 708.1708083310543 168.26504298978804
286 755.3443970703781 178.7105314546765
287 780.8660010886451 146.74658812974005
288 717.3146518121459 144.19400224083293
289 726.743710979294 171.46726687798972
290 687.7378875271563 148.79039602170548
291 741.7610272810605 112.61706601435233
292 703.7540966167944 177.5918726658194
293 708.5096740029607 126.72886895225051
294 689.9736021405391 114.31241033583214
295 701.6220022467809 158.19704321602495
296 735.0045900306853 177.80601632212455
297 699.4422993121261 146.67819925417126
298 752.27038530563 227.8382722152913
299 772.6607408458556 232.94272202954
300 725.6003068522157 168.41247365961243
301 737.2187369089137 127.79955927058994
302 756.3774654088877 202.7633794417577
303 728.8761193393905 165.96378280421663
304 761.5635566077923 146.40902543114996
305 727.0504489199695 175.6713775716253
306 722.3519855586856 217.3444050623802
307 760.9624034856722 211.4120701240476
308 719.2866467228581 178.45182754795547
309 671.5676045893676 222.5748727476818
310 784.6378969964032 227.00535635820853
311 699.8373826654017 193.75605648109683
312 699.241250241964 255.92400566869904
313 773.5538469949504 207.8482520697594
314 723.8483857039391 178.27134367211485
315 775.1797362649129 183.20526604699216
316 773.2264135002464 224.42695147845092
317 784.8935211343836 196.5538204918416
318 761.4808467322976 195.34515001703255
319 803.6040267455843 206.7016078892578
320 778.116109562575 162.33723759958022
321 777.9536240241941 120.56103490553517
322 762.8375561340639 179.706672949005
323 827.6114913785902 278.7915806058824
324 824.5535740206876 253.39244624359168
325 760.0477283820452 194.93719344282732
326 810.7104648762892 176.15996278521976
327 766.5399886859726 156.42495970548606
328 793.3087206146141 203.96727004741814
329 820.8044974770077 144.14501764553577
330 753.568111345463 157.46612855100398
331 832.627555388541 169.61595726362128
332 808.1225706339931 163.8503584113448
333 810.3845397410375 89.44379669863318
334 755.6443295094243 139.09687067883456
335 843.5233665359498 182.5469977071188
336 798.8841270631776 163.63744156432693
337 784.2398545701232 160.12010791271402
338 824.1338489363231 175.94250846291098
339 796.7288865046343 151.47669382896478
340 825.2161577598978 179.06753721469678
341 827.3292519014024 134.46921968775666
342 824.422833621403 222.49581090346655
343 797.6685788428338 108.1706269096367
344 838.1962634988143 156.6223834454274
345 812.9545890036446 122.04679851077191
346 815.3621375373361 187.30915898231575
347 853.2186515334731 151.0741020523698
348 797.329259727434 171.37758236823677
349 810.8585347560395 148.1418155346412
350 812.5272314002577 130.37460982739648
351 821.3492193997096 121.64749562892993
352 817.8166908050582 160.8211684640724
353 808.9925711101532 177.19284236260577
354 804.6765437027556 202.18211775581443
355 838.8080693484037 146.1391728522141
356 811.5936481266151 160.0366952431794
357 830.1181257554708 140.188208933597
358 828.6258196396972 197.92548547420293
359 880.2778435058921 152.72075827786722
360 898.91045248593 174.94939189587745
361 819.0121078974043 181.7878668906204
362 870.0118987544032 197.4073767059976
363 837.9234203995657 136.91327926795722
364 841.5951984057668 99.94046517690948
365 827.6776985705189 150.52415647996656
366 856.0756126000415 128.9078710724411
367 817.1808799906124 134.08265460410934
368 873.8733159446987 203.58943762669261
369 786.9899990562262 163.5633766978559
370 869.5801258646359 180.86257417338132
371 829.6209411966163 148.6924354737813
372 874.7563477724049 139.05679236472952
373 836.8504445228012 84.87238248237111
374 881.0800967715244 125.13314967739838
375 876.3203525365316 94.95880170001713
376 866.7166921230091 109.4723494008402
377 820.350022803004 142.92937287452108
378 857.1402151019123 78.20505777335266
379 889.2750420940283 132.5019489769052
380 851.8056082328272 151.9120104357813
381 900.7216516147179 240.7314893251502
382 838.5908126852955 146.5911024372101
383 901.5726055802006 131.3765056895297
384 872.238776936238 159.09356020993883
385 883.670967563185 155.05127957802696
386 917.630585565888 169.73248790941093
387 849.0840061776441 116.46548397246575
388 945.0293491426215 212.12638778928604
389 876.5129351668278 145.367583022524
390 907.8245526338927 138.2923285510907
391 868.2027833151063 134.7952777594751
392 896.4244365696635 106.94461355686855
393 923.4480881897049 116.62211861508415
394 934.2433734987993 201.42595229194688
395 947.9327760439788 141.3737664045532
396 932.4248733630375 189.05219967462335
397 870.1989332429454 149.30564165738286
398 876.1872142092282 73.90550001315188
399 915.228793237549 157.56639511887428
400 867.5609356484405 169.51231786447417
401 938.4724077191931 142.9033230199927
402 897.6608040167208 208.70599404582148
403 881.0455935718244 134.05512912877967
404 875.2895017678311 147.06093199281784
405 898.0476784984319 154.49418125722798
406 936.7209194135182 206.8759541777498
407 889.1683783464584 198.67593121994457
408 913.5004333261852 193.67133766682062
409 880.9155077973671 156.1705833253779
410 900.8946176944839 142.49517006084702
411 892.3689334482057 150.8140459628288
412 915.0860252420113 147.9352958164363
413 932.6067420648396 163.12734828659708
414 882.6344128026118 121.78905353425179
415 897.3350010646187 207.4776453499721
416 883.9534670314155 150.46172001804368
417 871.3051589460767 131.24421753625222
418 913.2536379219018 101.91416026215457
419 910.8735985754596 158.1913469662841
420 903.9679983563677 169.54988082804283
421 912.1574271948688 175.3982608575064
422 915.6678722087454 108.30537687501091
423 905.7055677544282 169.64798175935434
424 889.3775123692001 126.89664596181275
425 912.3827399461894 155.4444909997747
426 888.2686647539507 129.19860513297579
427 916.0709598760019 124.44700191367504
428 897.8831415812849 149.52725904812735
429 871.394305221198 117.22845781008535
430 877.1424739450871 157.81887874413306
431 906.212655289995 131.2782288671193
432 951.2226938837645 163.74972895040597
433 876.4035598356234 111.10798876671552
434 926.0143259771824 196.4414580064018
435 899.2933749608608 187.91012914775467
436 878.3966168187224 128.1147437085488
437 910.7406828970168 155.25695424796075
438 858.9325215290868 141.7600974714705
439 921.6514333333602 144.64580283340362
440 881.5816342818682 165.45830957308834
441 920.0542830867053 208.91457994852396
442 895.8591930412382 159.38071828054487
443 861.3904661016204 131.81373970238394
444 973.1884892024361 204.6182004168877
445 885.9937688044316 132.17566927799484
446 893.574272340654 216.37620107331716
447 912.6293394129607 177.4947474032733
448 951.5467520401246 186.5202175944908
449 935.3535227852393 156.1054238792679
450 939.1873894698408 134.2263980670232
451 899.2874208938913 175.42621293473383
452 892.2237728395382 148.63879523037676
453 886.2269475216992 116.67268510285987
454 917.0342267948115 186.86937447393757
455 885.7168275144344 187.0192748418004
456 934.9573662320952 167.57300368414533
457 955.568175377675 263.74992424476517
458 928.4192967967508 187.61526013337453
459 886.8406352557329 96.47522611902666
460 910.6100264041888 183.6401638537256
461 947.4663124038619 226.8902577355304
462 927.6425451890143 168.74954334251268
463 933.0000841929548 237.1244950740745
464 927.6787079379603 151.84860128003606
465 934.0179406303359 186.2656694564349
466 933.6968599930071 209.61061942883757
467 910.5414931099338 164.6226755071004
468 934.4991104848989 150.27465484595425
469 958.516324444412 174.38876127555002
470 908.086485407938 139.71995938307853
471 911.1917005398485 193.46810925781605
472 927.3928552091689 234.8797964591307
473 940.047211442524 220.25687996094038
474 941.5342901246768 229.5935785738633
475 934.7279522583267 203.12104844478839
476 962.6145770406525 248.6376242011564
477 949.9600509907526 244.2689831649163
478 931.1327459648135 254.16485060785786
479 938.3541399089518 156.7379285775538
480 914.0825035232992 152.33665660737483
481 951.7513820780732 197.25718643026332
482 958.0953309949764 199.0238528845581
483 1000.5088171305179 219.322535219563
484 983.6371469399222 251.00649017455686
485 957.5779581346826 235.32839774998018
486 953.6831923927632 239.91998143344694
487 911.5601462581326 230.15646425022112
488 960.0184262811672 198.2977205630875
489 970.2247657991466 196.39977961944714
490 914.7199933101801 162.2122555536477
491 958.5724069358112 229.73134199718578
492 925.3387031882492 177.53555097774384
493 932.9885482098107 196.01531166915348
494 963.0612761516619 235.48738789880642
495 952.7166815804114 146.75966037340874
496 980.0480604705081 218.57906273362866
497 904.795757055613 182.91342926106137
498 954.128867344941 203.14539125725926
499 963.4141670551311 176.74265516248406
500 960.9941899077588 205.30994045567041


==> data/rq2/val/val_big.txt <==
i m s r
2 0.11314537843229902 0.0964840234974974 0.0205078125
100 0.5049712412346491 0.18880032303255748 1.025390625
200 0.5979825263854674 0.21472865843985564 2.05078125
300 0.5202558333230571 0.17163829793768684 3.076171875
400 0.5935720846717385 0.2922895673600789 4.1015625
500 0.5728285383466677 0.23671756836679153 5.126953125
600 0.5583506649101051 0.3285909768495449 6.15234375
700 0.6171779508635022 0.26726875229072206 7.177734375
800 0.6223567739495132 0.28136427732083585 8.203125
900 0.6926649965713618 0.14955580920593944 9.228515625
1000 1 0 10.25390625


==> data/rq2/val/val_med.txt <==
i m s r
2 0.14898453883192428 0.1345150227217527 0.037109375
100 0.5909405359544457 0.19500207177661322 1.85546875
200 0.6945700452157932 0.18643722231381063 3.7109375
300 0.6223711217851082 0.21790541866626797 5.56640625
400 0.6763989367359864 0.27023850703227376 7.421875
500 0.6730940570637063 0.25551543595654014 9.27734375
600 0.622717639635254 0.3147426568830285 11.1328125
700 0.7133552952741524 0.25652964528292777 12.98828125
800 0.7069205050927336 0.2520830478938306 14.84375
900 0.818572130417501 0.08762132212263665 16.69921875
1000 1 0 18.5546875


==> rebuttal.txt <==
Dear Track Chairs,

We thank you and the reviewers for the valuable feedback. We did our best to take into account all the major concerns expressed by each reviewer. Below we summarize the main changes, divided by each reviewer.

----------------

Reviewer #1
We clarified the first two points (1) and (2) in the Background section.

----------------

Reviewer #2
We cited the suggested work by Perdersen & Risi (2021).
We agree with the reviewer that biological plausibility is not per se an advantage. We tried to avoid such statements. We replaced "plausible" with "biologically plausible". 

----------------

Reviewer #3
We agree with the comment regarding the link between the no. of parameters and the difficulty of the optimization task. We had already a comment on this aspect, in Sec. 4.2 (``While this mechanism can reduce the size of the search space, it could also lead to subpar performances as it might be harder for the evolution to find solutions with enough behavioral complexity to solve the task at hand''').
We rephrased the text related to ref. [44] (now ref. [48]).
We fixed Fig. 9.

----------------

Reviewer #4
The main limitation of NcHL was already highlighted at the beginning in Sec. 4.2 (``While this mechanism can reduce the size of the search space, it could also lead to subpar performances as it might be harder for the evolution to find solutions with enough behavioral complexity to solve the task at hand''').

We fully agree that the performance of NcHL should also be tested on different tasks, to assess its generalizability. However, since this work is the first one to propose this neuron-centric approach, we decided to focus on locomotion and RL tasks, which are quite established for studies on Hebbian learning. As we stated at the end of the Conclusions, we hope to encourage more research on this approach, aiming at testing it over different input data and tasks.

----------------

Reviewer #5
We added more ticks on the y-axis of Fig. 2.
We made our code publicly available, see the link in the footnote added to the paper.

----------------

# General comments from Track Chairs
We modified the statistical analysis, by using the Wilcoxon TOST. The new p-values did not change significantly, so the conclusions are essentially the same.
We cited the suggested literature. 
As for the lack of baselines, the rationale is the following.

- Concerning baselines that reduce the no. of weights (e.g. using smaller models, or pruning them), while these are certainly of great interest, we believe that comparing them with our model would be misleading because in our model we preserve the original number of weights. Instead, we reduce the number of parameters to be optimized (which are not the weights; but, weights are affected by such parameters). Nevertheless, we acknowledge the Reviewers' comments and we will consider this comparative analysis as a possible extension of the present work (we mentioned this in the Conclusions).

- Concerning the direct evolution of weights, this topic has been extensively explored in the literature, including our previous research, see e.g.:

Andrea Ferigo, Giovanni Iacca, Eric Medvet, and Federico Pigozzi. 2022. Evolving Hebbian learning rules in voxel-based soft robots. IEEE Transactions on Cognitive
and Developmental Systems (early access) (2022), 11.

Elias Najarro, Shyam Sudhakaran, and Sebastian Risi. 2023. Towards Self-Assembling Artificial Neural Networks through Neural Developmental Programs. In Conference on Artificial Life. MIT Press, Cambridge, MA, USA, 1–10

Joachim Winther Pedersen and Sebastian Risi. 2021. Evolving and merging Hebbian learning rules: increasing generalization by decreasing the number of rules. In Genetic and Evolutionary Computation Conference. ACM, New York, NY, USA, 892–900.

For this reason, we did not include these methods in this study.

- Finally, concerning the alternative models of HL, some of which are discussed in the Related Work section, given that the focus of our work was to find a novel way to achieve scalability (from the optimization viewpoint) in HL, rather than improve the performance of HL, we thought that the most meaningful baseline was the vanilla Synaptic-centric HL that optimizes a different set of ABCD parameters for each weight. Nevertheless, we aim to work on a broader comparative analysis in future works (we mentioned this in the Conclusions).

As a final note, to further highlight the difference between the traditional synaptic-centric HL and our neuron-centric HL model, we decided to rename our model as NcHL, rather than NHL as in our original submission, and changed the paper accordingly into ``Neuron-centric Hebbian Learning''.

------------------------------------------------------
OLD TEXT
Finally, concerning the alternative models of HL, we did not include them in our comparison for the following reasons.
    - Soft Hebb \cite{softHebb} is not comparable because it uses backpropagation on the last layer.
    - Hebbian PCA \cite{hebbPCA} 
    - Merging rule with K-clusters \cite{Pedersen2021Merging}, this method does not provide a new model for HL, but rather an optimization approach to reduce the number of parameters during execution.

